AntBO: Towards Real-World Automated Antibody Design with Combinatorial Bayesian Optimisation

Antibodies are canonically Y-shaped multimeric proteins capable of highly specific molecular recognition. The CDRH3 region located at the tip of variable chains of an antibody dominates antigen-binding specificity. Therefore, it is a priority to design optimal antigen-specific CDRH3 regions to develop therapeutic antibodies. However, the combinatorial nature of CDRH3 sequence space makes it impossible to search for an optimal binding sequence exhaustively and efficiently using computational approaches. Here, we present \texttt{AntBO}: a combinatorial Bayesian optimisation framework enabling efficient \textit{in silico} design of the CDRH3 region. Ideally, antibodies are expected to have high target specificity and developability. We introduce a CDRH3 trust region that restricts the search to sequences with favourable developability scores to achieve this goal. For benchmarking, \texttt{AntBO} uses the \texttt{Absolut!} software suite as a black-box oracle to score the target specificity and affinity of designed antibodies \textit{in silico} in an unconstrained fashion~\citep{robert2021one}. The experiments performed for $159$ discretised antigens used in \texttt{Absolut!} demonstrate the benefit of \texttt{AntBO} in designing CDRH3 regions with diverse biophysical properties. In under $200$ calls to black-box oracle, \texttt{AntBO} can suggest antibody sequences that outperform the best binding sequence drawn from 6.9 million experimentally obtained CDRH3s and a commonly used genetic algorithm baseline. Additionally, \texttt{AntBO} finds very-high affinity CDRH3 sequences in only 38 protein designs whilst requiring no domain knowledge. We conclude \texttt{AntBO} brings automated antibody design methods closer to what is practically viable for in vitro experimentation.

==> results/AllDataCFHL.csv <==
Pdb,Group1,Group2,IntraclashesGroup1,IntraclashesGroup2,Interaction Energy,StabilityGroup1,StabilityGroup2,CDRH3


==> results/StructuresStepsBy10/1ADQ_AFinalBindings_Process_1_Of_1.txt <==
#Antigen 1ADQ_A
ID_slide_Variant	CDR3	Best	Slide	Energy	Structure
0_00a	HICAGFWHMPI	true	HICAGFWHMPI	-88.31	132966-BDRSUUSLUL
10_00a	TDKTHPEVYTR	true	TDKTHPEVYTR	-67.36	137060-UDDSSDLSLL
20_00a	HYGMFLLPVGL	true	HYGMFLLPVGL	-97.67	132966-BDRSUUSLUL
30_00a	HGHMFFLHVIL	true	HGHMFFLHVIL	-90.44	124772-SUULSLSLLU
30_00b	HGHMFFLHVIL	true	HGHMFFLHVIL	-90.44	128869-DDDLSDSDDL
40_00a	HFGMFELYVIL	true	HFGMFELYVIL	-100.75	132966-BDUDDRDURR
50_00a	HFVMFFLYVAL	true	HFVMFFLYVAL	-102.87	132966-BDRSUUSLUL
60_00a	HFVMPLLVLML	true	HFVMPLLVLML	-98.53	132966-BDSUURSUUR
70_00a	HFVMFYLVLML	true	HFVMFYLVLML	-102.68	132966-BDUDDRDURR
70_00b	HFVMFYLVLML	true	HFVMFYLVLML	-102.68	132966-BDUDDRDRUU
80_00a	HFTMFFLVLML	true	HFTMFFLVLML	-105.87	132966-BDRSUUSLUL
90_00a	HFTMCFLVLML	true	HFTMCFLVLML	-102.31	132966-BDRSUUSLUL
100_00a	FFIMFFLQLIL	true	FFIMFFLQLIL	-106.61	124772-ULSDDLRRSU
110_00a	FFIMFFLVLCL	true	FFIMFFLVLCL	-109.5	132966-BDRSUUSLUL
120_00a	FFIMFPLVLIF	true	FFIMFPLVLIF	-107.18	128932-LRRDURUUDU
130_00a	PFIMFFLVLTL	true	PFIMFFLVLTL	-104.53	132966-BDRSUUSLUL
140_00a	FFIMFLLVLFL	true	FFIMFLLVLFL	-108.22	132966-BDSUURSUUR
150_00a	FFIMFLLHLYL	true	FFIMFLLHLYL	-96.04	133024-DURURDRRLD
160_00a	CFIMFLLVLTL	true	CFIMFLLVLTL	-107.29	132966-BDRSUUSLUL
170_00a	FFIFFLSVLWL	true	FFIFFLSVLWL	-102.17	124837-ULUUSLUUSD
180_00a	FFIFFLLFTIL	true	FFIFFLLFTIL	-107.2	132966-BDRSUUSLUL
190_00a	FFIFFVLFLIL	true	FFIFFVLFLIL	-110.42	132966-BDUDDRDURR
190_00b	FFIFFVLFLIL	true	FFIFFVLFLIL	-110.42	132966-BDUDDRDRUU
197_00a	FFYFYLLFLIL	true	FFYFYLLFLIL	-109.14	132966-BDSUURSUUR


==> results/StructuresStepsBy10/antboList.txt <==
0	HICAGFWHMPI
10	TDKTHPEVYTR
20	HYGMFLLPVGL
30	HGHMFFLHVIL
40	HFGMFELYVIL
50	HFVMFFLYVAL
60	HFVMPLLVLML
70	HFVMFYLVLML
80	HFTMFFLVLML
90	HFTMCFLVLML
100	FFIMFFLQLIL
110	FFIMFFLVLCL
120	FFIMFPLVLIF
130	PFIMFFLVLTL
140	FFIMFLLVLFL
150	FFIMFLLHLYL
160	CFIMFLLVLTL
170	FFIFFLSVLWL
180	FFIFFLLFTIL
190	FFIFFVLFLIL
197	FFYFYLLFLIL


==> results/StructuresStepsBy10/readme_and_structures_correspondance.txt <==
Put the sequences as a 2 columns txt file called antboList

0	HICAGFWHMPI
10	TDKTHPEVYTR
20	HYGMFLLPVGL
30	HGHMFFLHVIL
40	HFGMFELYVIL
50	HFVMFFLYVAL
60	HFVMPLLVLML
70	HFVMFYLVLML
80	HFTMFFLVLML
90	HFTMCFLVLML
100	FFIMFFLQLIL
110	FFIMFFLVLCL
120	FFIMFPLVLIF
130	PFIMFFLVLTL
140	FFIMFLLVLFL
150	FFIMFLLHLYL
160	CFIMFLLVLTL
170	FFIFFLSVLWL
180	FFIFFLLFTIL
190	FFIFFVLFLIL
197	FFYFYLLFLIL

then call

repertoire 1ADQ_A "C:/Users/pprobert/Desktop/Antbo/antboList.txt"

it creates 1ADQ_AFinalBindings_Process_1_Of_1.txt
then call

visualize 1ADQ_A "C:/Users/pprobert/Desktop/Antbo/1ADQ_AFinalBindings_Process_1_Of_1.txt"

it tells you the name of the structures (and the two ways to name each structure from each end)
I added on the right column manually which sequence ID had which structure
BLLDRDRRLR	128997	2	<=>	BDUDDRDRUU	132966		(70b, 190b)
BULRRURDRD	124769	1	<=>	DURURDRRLD	133024		(150)
LLLSLUSSUU	128933	1	<=>	UDDSSDLSLL	137060		(10)
LRRDURUUDU	128932	4	<=>	BDUDDRDURR	132966		(40, 70a, 120, 190a)
RRURSUUSLD	124837	9	<=>	BDRSUUSLUL	132966		(0, 20, 50, 80, 90, 110, 130, 160, 180)
SUULSLSLLU	124772	1	<=>	UDLLSLSLDD	124837		(30a)
UDLLSLSDLL	124837	1	<=>	DDDLSDSDDL	128869		(30b)
ULSDDLRRSU	124772	1	<=>	BDSRRLUUSL	132966		(100)
ULUUSLUUSD	124837	4	<=>	BDSUURSUUR	132966		(60a, 140, 170, 197)

then from the Absolut openGL window I exported all pictures by moving between structures (D/Q) and typing 'p' to print as picture


==> results/all_data.csv <==
,Method,Antigen,Seed,Num BB Evals,Suggest Time,Last Protein,Last Binding Energy,Last Charge,Last Hydropathicity,Last Instability Index,Best Protein,Best Binding Energy
292,BO_ssk,1S78_B,48,198.0,34.71859097480774,SQWLPHHRSQE,-87.69999694824219,0.1999999999999999,-1.9727272727272729,130.29090909090908,IFFFYAVWVVI,-132.30999755859375
490,BO_ssk,2YPV_A,43,198.0,11.605745315551758,TWEAFPVMKIG,-87.2300033569336,0.0,0.3818181818181818,22.727272727272727,VFFFFLGLDLL,-106.61000061035156
688,BO_ssk,2JEL_P,50,198.0,1.91049599647522,CKSMFHFEDND,-55.43000030517578,-1.9,-1.0818181818181818,17.172727272727272,FELWLLFFNLL,-88.01000213623047
886,BO_ssk,1S78_B,49,198.0,34.71021318435669,CEYFFMLPQSA,-102.91999816894533,-1.0,0.4454545454545455,84.05454545454546,FFLLFLSCLRI,-137.77000427246094
1084,BO_ssk,2JEL_P,42,198.0,1.9919447898864744,AEEVKVQRGLR,-59.310001373291016,1.0,-0.890909090909091,38.18181818181818,LILLLFLFFLL,-83.87999725341797
1282,BO_ssk,2JEL_P,44,198.0,2.1207754611968994,SDNAWYKSEIF,-59.15999984741211,-1.0,-0.8272727272727274,44.10909090909091,FFFIILQLLHL,-82.4000015258789
1480,BO_ssk,1FBI_X,42,198.0,4.05039644241333,NLGAHSQYYGF,-69.80999755859375,0.1,-0.5454545454545455,7.80909090909091,FFFNIILFLLL,-114.6500015258789
1678,BO_ssk,2DD8_S,45,198.0,8.907707214355469,MRGDQMTMETH,-88.04000091552734,-0.9,-1.2999999999999998,-8.1,FILLFLILAFH,-119.9000015258789
1876,BO_ssk,3VRL_C,42,198.0,3.0671920776367188,STDLFQPGNIF,-86.33000183105469,-1.0,-0.0090909090909091,58.827272727272735,LLKFFFLLGCI,-111.9000015258789
2074,BO_ssk,1NSN_S,47,198.0,7.095082998275757,SFLRTPERWYK,-72.88999938964844,2.0,-1.3727272727272728,94.47272727272728,FFLFSMSFLFF,-105.9800033569336
2272,BO_ssk,1OB1_C,43,198.0,4.174949645996094,GPRKGGFVNNI,-68.87000274658203,2.0,-0.6090909090909093,45.68181818181818,FSFLFFFMIRL,-108.95999908447266
2470,BO_ssk,1OB1_C,42,198.0,4.161954641342163,NLGAHSQYYGF,-75.66999816894531,0.1,-0.5454545454545455,7.80909090909091,LAIAFLIFFWW,-106.0199966430664
2668,BO_ssk,1S78_B,42,198.0,38.79623341560364,EYVVSKVCENH,-91.86000061035156,-0.9,-0.418181818181818,1.3727272727272726,FFFFFMLQLLL,-140.11000061035156
2866,BO_ssk,S3A3_A,42,198.0,4.76682448387146,GQCEMRVADDH,-81.1500015258789,-1.9,-1.0636363636363635,-12.336363636363636,FLLLAIIILLI,-124.81999969482422
3064,BO_ssk,1ADQ_A,46,198.0,12.262799739837646,DWFMYMRHVIA,-84.4000015258789,0.1,0.3363636363636363,81.21818181818182,LFLLLMLIFLL,-111.48999786376952
3262,BO_ssk,1S78_B,50,198.0,34.708404541015625,KVLIMSHPTVQ,-107.7300033569336,1.1,0.4454545454545453,38.7,LLLSLLLLLFL,-141.3000030517578
3460,BO_ssk,1WEJ_F,47,198.0,2.312000274658203,SNWGYDAVETN,-55.86000061035156,-2.0,-1.1,-9.618181818181816,LVLFWFFLLFF,-88.2300033569336
3658,BO_ssk,1S78_B,47,198.0,34.84650039672852,SFTEPCPYDDK,-84.13999938964844,-2.0,-1.3727272727272728,68.57272727272729,LFLCLLILLLL,-143.4499969482422
3856,BO_ssk,3RAJ_A,43,198.0,10.914871215820312,GPVLRNKPDYW,-77.25,1.0,-1.2000000000000002,53.7181818181818,MFHLMLICFIS,-112.26000213623048
4054,BO_ssk,2DD8_S,50,198.0,8.891823530197144,ILRGRCIEKWE,-82.19000244140625,1.0,-0.5363636363636363,76.33636363636363,LCLILLDFHWL,-128.02999877929688
4252,BO_ssk,1ADQ_A,49,198.0,12.276726722717283,EHYQMYWAWIS,-77.38999938964844,-0.9,-0.6545454545454545,40.61818181818182,LELHFKFEFEL,-105.69000244140624
4450,BO_ssk,2YPV_A,47,198.0,11.463218450546265,EGRKPPNNFNG,-65.93000030517578,1.0,-2.145454545454545,-7.581818181818178,LLLLIFLFFLF,-106.0199966430664
4648,BO_ssk,1OB1_C,48,198.0,3.9892892837524414,DVFSAPMYYND,-72.18000030517578,-2.0,-0.4363636363636363,52.4909090909091,FHFFNFFYLTL,-110.56999969482422
4846,BO_ssk,1WEJ_F,44,198.0,2.5022332668304443,YNPGSICMMNT,-55.16999816894531,0.0,-0.0909090909090909,25.772727272727263,FFDTFQLLSTW,-76.69999694824219
5044,BO_ssk,2JEL_P,47,198.0,1.928816556930542,KTANHPQIDAL,-52.040000915527344,0.1,-0.7272727272727272,23.981818181818184,LLLLCFLRLLL,-84.06999969482422
5242,BO_ssk,3RAJ_A,50,198.0,9.631980895996094,DWHYKQCMIGK,-82.43000030517578,1.1,-1.0636363636363635,107.1181818181818,FIFLFLIFVFI,-121.81999969482422
5440,BO_ssk,3RAJ_A,47,198.0,9.750546216964722,ERVLFCIGKPQ,-70.66999816894531,1.0,0.0363636363636363,12.027272727272727,ALLSLIILVFY,-114.41999816894533
5638,BO_ssk,1H0D_C,47,198.0,4.389738321304321,SNWGYDAVETN,-63.56999969482422,-2.0,-1.1,-9.618181818181816,HLMFLTRFQFM,-90.55999755859376
5836,BO_ssk,1NSN_S,46,198.0,7.067568302154541,DWFMYMRHVIA,-85.4000015258789,0.1,0.3363636363636363,81.21818181818182,WIILHMTLLLL,-104.36000061035156
6034,BO_ssk,2DD8_S,51,198.0,8.926560401916504,ANTDFSANHLP,-84.02999877929688,-0.9,-0.6000000000000001,12.027272727272727,LLTFEFLILLL,-132.0399932861328
6232,BO_ssk,3VRL_C,45,198.0,3.100147008895874,NTLRPPWQCLD,-78.30999755859375,0.0,-0.8818181818181817,61.936363636363645,LLMFLLVFNIC,-115.16000366210938
6430,BO_ssk,1WEJ_F,46,198.0,2.391242027282715,DCTPNEELKIC,-48.650001525878906,-2.0,-0.6272727272727273,52.92727272727273,FFLFSFLLLLF,-88.33999633789062
6628,BO_ssk,3RAJ_A,45,198.0,9.897459506988524,AEWKMLQERNW,-84.4000015258789,0.0,-1.518181818181818,74.0,EMLLSLLLITL,-113.68000030517578
6826,BO_ssk,1FBI_X,50,198.0,3.934867143630981,ILRGRCIEKWE,-73.13999938964844,1.0,-0.5363636363636363,76.33636363636363,LLLFLLHLFLL,-98.29000091552734
7024,BO_ssk,1ADQ_A,42,198.0,12.872331619262695,MWEVAPQAMTE,-70.80000305175781,-2.0,-0.1909090909090909,59.0,LMLLLLFLFLF,-112.4800033569336
7222,BO_ssk,2YPV_A,42,198.0,11.83393931388855,TIFTYAVRFHV,-79.93000030517578,1.1,0.8999999999999999,30.618181818181817,LLFLLLLLILL,-105.91000366210938
7420,BO_ssk,1H0D_C,44,198.0,4.843683481216431,IICSGWSFHIS,-61.810001373291016,0.1,1.0818181818181818,60.25454545454545,RISLVNFLNLV,-92.4499969482422
7618,BO_ssk,1WEJ_F,50,198.0,2.3161137104034424,RRVSFITEVKA,-54.06999969482422,2.0,-0.0363636363636363,76.05454545454546,MSLELLFLWFL,-88.86000061035156
7816,BO_ssk,2JEL_P,51,198.0,1.9179375171661377,MGHNAYKNMNY,-53.16999816894531,1.1,-1.3636363636363635,30.618181818181817,FSMTLLLFSFF,-85.8499984741211
8014,BO_ssk,1H0D_C,46,198.0,4.43680477142334,DWFMYMRHVIA,-68.9000015258789,0.1,0.3363636363636363,81.21818181818182,FQLFFFLMLDL,-87.26000213623047
8212,BO_ssk,3RAJ_A,51,198.0,9.921866655349731,GINNAFVAQAI,-85.80999755859375,0.0,0.9545454545454546,1.3727272727272726,IILMIVLIIFF,-118.87000274658205
8410,BO_ssk,3VRL_C,46,198.0,3.0949292182922363,IWVTLFSIITY,-91.31999969482422,0.0,1.8090909090909089,-6.345454545454546,FVWIIIWLNLL,-112.26000213623048
8608,BO_ssk,3VRL_C,50,198.0,3.131135940551758,THTQTALMTRY,-79.37000274658203,1.1,-0.7090909090909091,-14.09090909090909,MMYFCLFFFLF,-114.70999908447266
8806,BO_ssk,2YPV_A,50,198.0,11.342052221298218,EWVPCYELCIK,-83.91000366210938,-1.0,0.2545454545454544,-16.209090909090907,FFCFLILFLLF,-105.43000030517578
9004,BO_ssk,2JEL_P,43,198.0,2.1451966762542725,MKECYKFQVRE,-57.27000045776367,1.0,-1.1545454545454543,42.18181818181818,FTLSLTLLLVL,-83.91999816894531
9202,BO_ssk,1S78_B,51,198.0,34.75666522979736,ANFVFGEAKVY,-103.13999938964844,0.0,0.4545454545454545,-26.0,LLIFFCWFFEF,-139.52000427246094
9400,BO_ssk,1FBI_X,48,198.0,3.965643167495728,SKHCVDSCTCY,-64.3499984741211,0.1,-0.2272727272727272,65.35454545454546,LLQYLMLAWVI,-104.29000091552734
9598,BO_ssk,1WEJ_F,43,198.0,2.359760999679565,CMLTMTGESRV,-56.02999877929688,0.0,0.3363636363636363,56.55454545454546,FLEFFFMTLQF,-87.43000030517578
9796,BO_ssk,3VRL_C,43,198.0,3.2682197093963623,QMRKCAVDMVT,-74.76000213623047,1.0,0.0363636363636363,-19.145454545454548,CVWLFFILLLL,-115.5
9994,BO_ssk,S3B3_A,42,198.0,4.545259475708008,GFWLRLSNVAS,-82.7699966430664,1.0,0.5,37.81818181818182,FIFLTWFRLPM,-116.48999786376952
10192,BO_ssk,1FBI_X,45,198.0,3.985301733016968,MRGDQMTMETH,-60.709999084472656,-0.9,-1.2999999999999998,-8.1,LLIFLNIWFFF,-112.27999877929688
10390,BO_ssk,1H0D_C,42,198.0,4.545136213302612,RSASFDYRPSM,-65.20999908447266,1.0,-1.0272727272727271,79.9,HIWFLGAVVIL,-91.56999969482422
10588,BO_ssk,2YPV_A,51,198.0,11.378283739089966,NNAMHTGQWCL,-68.4800033569336,0.1,-0.5181818181818184,64.10000000000001,TFEIFQLFWFF,-112.31999969482422
10786,BO_ssk,2DD8_S,48,198.0,8.957856893539429,QQYEQWILDSY,-84.69999694824219,-2.0,-1.2272727272727273,65.41818181818182,LMKFPLFFFWF,-128.36000061035156
10984,BO_ssk,1OB1_C,45,198.0,3.9328341484069824,FMSGSRMTTMP,-73.5,1.0,-0.090909090909091,103.87272727272727,LYLLAFLCLHF,-111.26000213623048
11182,BO_ssk,1NSN_S,51,198.0,7.05821704864502,KHDYINDPNIS,-63.150001525878906,-0.8999999999999999,-1.4363636363636365,49.03636363636363,FFAFPEQLTLA,-100.33999633789062
11380,BO_ssk,1S78_B,44,198.0,39.01752853393555,YAYAMSVMDYV,-102.47000122070312,-1.0,0.6909090909090909,92.09090909090908,LFFCFLLLLFL,-143.77000427246094
11578,BO_ssk,1WEJ_F,51,198.0,2.314697265625,NNAMHTGQWCL,-56.5,0.1,-0.5181818181818184,64.10000000000001,FIFFIIFFIIF,-86.44000244140625
11776,BO_ssk,1NSN_S,42,198.0,156.81418251991272,LLLPFGTIFFL,-100.0500030517578,0.0,2.309090909090909,36.39090909090909,LLLPFGLIFFL,-104.33000183105467
11974,BO_ssk,3VRL_C,49,198.0,3.1020400524139404,FWTMMCLKFKV,-89.81999969482422,2.0,0.9545454545454546,-18.781818181818178,MAKFWIMLWLL,-109.3000030517578
12172,BO_ssk,1OB1_C,51,198.0,3.9075112342834473,MQCHFCILQLL,-92.01000213623048,0.1,1.4,62.73636363636364,IMFFWFIGIFW,-104.41999816894533
12370,BO_ssk,1WEJ_F,45,198.0,2.316713809967041,FWCDCLCFRIP,-66.83999633789062,0.0,0.990909090909091,41.49090909090909,LEMELFLLWWL,-87.0199966430664
12568,BO_ssk,3VRL_C,44,198.0,3.732290267944336,GMIRRSWGWFQ,-77.41999816894531,2.0,-0.6090909090909092,102.9,FFILFLVLNLI,-116.81999969482422
12766,BO_ssk,2DD8_S,47,198.0,8.92059850692749,NLWGVYWYIIC,-86.11000061035156,0.0,1.018181818181818,4.909090909090913,FNFLVLRFDFL,-126.83000183105467
12964,BO_ssk,2YPV_A,45,198.0,11.352728605270386,SPQPFHSMIMR,-80.05999755859375,1.1,-0.4454545454545455,94.70909090909092,ALPLLAFIFLF,-117.3499984741211
13162,BO_ssk,1ADQ_A,45,198.0,162.797767162323,ICLFLLLFLMF,-109.68000030517578,0.0,3.3000000000000003,26.6,FFWFLLLFLMF,-112.0
13360,BO_ssk,1H0D_C,45,198.0,4.489014625549316,SPQPFHSMIMR,-72.41000366210938,1.1,-0.4454545454545455,94.70909090909092,RLLCIWKWFLY,-96.9499969482422
13558,BO_ssk,1OB1_C,46,198.0,4.064844369888306,LFGVIWFTFPG,-92.76000213623048,0.0,1.5363636363636362,37.81818181818182,LRFWFLGFCGL,-109.81999969482422
13756,BO_ssk,1WEJ_F,42,198.0,2.409235000610352,QVHTVNICHEV,-54.060001373291016,-0.8,0.1818181818181818,64.96363636363637,FFFLLLMLLCL,-88.23999786376953
13954,BO_ssk,1ADQ_A,50,198.0,12.3168203830719,RRVSFITEVKA,-79.30000305175781,2.0,-0.0363636363636363,76.05454545454546,LTFILLFFMLF,-111.56999969482422
14152,BO_ssk,1NSN_S,43,198.0,7.276149749755859,FFHYEQPNTAY,-74.36000061035156,-0.9,-1.018181818181818,69.48181818181818,LMFVFFLHLLL,-103.70999908447266
14350,BO_ssk,1H0D_C,48,198.0,4.4732420444488525,QQYEQWILDSY,-61.68999862670898,-2.0,-1.2272727272727273,65.41818181818182,WVFFHLFSHFA,-90.12999725341795
14548,BO_ssk,1OB1_C,47,198.0,4.019876480102539,RFPHAHNILQQ,-69.63999938964844,1.2000000000000002,-0.9181818181818184,145.0090909090909,LALLIFPLLML,-110.76000213623048
14746,BO_ssk,1ADQ_A,48,198.0,12.191216707229614,SKHCVDSCTCY,-71.31999969482422,0.1,-0.2272727272727272,65.35454545454546,HFAFFFRCELP,-103.45999908447266
14944,BO_ssk,1FBI_X,49,198.0,3.988142967224121,KLQGNHAILCP,-74.69999694824219,1.1,0.0272727272727273,58.309090909090905,FFAFFLLNLEL,-108.76000213623048
15142,BO_ssk,2YPV_A,49,198.0,11.410912275314333,TNEKYKLGYNH,-74.72000122070312,1.1,-1.945454545454545,-20.009090909090908,LMMMVCLFTIE,-107.41000366210938
15340,BO_ssk,2DD8_S,49,198.0,8.899253845214844,EHYQMYWAWIS,-88.91000366210938,-0.9,-0.6545454545454545,40.61818181818182,FLLMELFWFAF,-126.08000183105467
15538,BO_ssk,1H0D_C,43,198.0,4.517340660095215,GPVLRNKPDYW,-66.4800033569336,1.0,-1.2000000000000002,53.7181818181818,WCMMFHHFTFF,-91.30999755859376
15736,BO_ssk,2JEL_P,48,198.0,1.9246594905853271,WATWWDSDAIA,-66.83000183105469,-2.0,-0.118181818181818,-0.7272727272727246,FFLLLKFFWFL,-83.80999755859375
15934,BO_ssk,2YPV_A,44,198.0,11.553146839141846,RLIMPRLPWNS,-85.4800033569336,2.0,-0.3090909090909091,68.29090909090908,LFLLLFRFLFF,-105.62999725341795
16132,BO_ssk,3VRL_C,51,198.0,2.998833656311035,EIHTVGHNDGP,-70.37999725341797,-1.8,-1.0272727272727271,44.77272727272727,LFILFFIFWWC,-115.0999984741211
16330,BO_ssk,2DD8_S,44,198.0,9.834031581878662,GMIRRSWGWFQ,-76.36000061035156,2.0,-0.6090909090909092,102.9,LITLQLLWLIF,-129.66000366210938
16528,BO_ssk,S3A3_A,44,198.0,4.738026857376099,IGNLCQIPAHQ,-82.52999877929688,0.1,0.1272727272727272,1.690909090909092,MHLLFLMLVFF,-122.69000244140624
16726,BO_ssk,1OB1_C,44,198.0,4.260833501815796,CRWKEDYLWML,-83.48999786376953,0.0,-0.5909090909090909,121.72727272727272,LNFDFLEFLHI,-109.04000091552734
16924,BO_ssk,3RAJ_A,49,198.0,9.786836385726929,VMVLPRRTPFF,-75.7699966430664,2.0,0.6181818181818183,89.32727272727273,WLRFFMARLGM,-107.31999969482422
17122,BO_ssk,1ADQ_A,51,198.0,12.19904637336731,VQPYKNGKVIG,-73.26000213623047,2.0,-0.509090909090909,-2.4999999999999982,FVMRFHILFIV,-109.86000061035156
17320,BO_ssk,2DD8_S,43,198.0,9.668471813201904,GTSGLTSAIAE,-74.05000305175781,-1.0,0.4181818181818181,1.3727272727272726,FFQLAFILLVL,-130.36000061035156
17518,BO_ssk,3RAJ_A,48,198.0,9.801300764083862,VMPFVVGIRFY,-97.79000091552734,1.0,1.5272727272727271,80.74636363636363,IFIFFCLLHML,-118.05999755859376
17716,BO_ssk,1ADQ_A,44,198.0,12.960242986679075,ACKETKMGDLR,-74.66000366210938,1.0,-0.9454545454545452,96.18181818181816,FLLLLLFLLGI,-111.5500030517578
17914,BO_ssk,1NSN_S,44,198.0,7.520364999771118,FSEAWGFVIKV,-75.3499984741211,0.0,0.981818181818182,1.7363636363636363,IFLLSFDLLFL,-106.97000122070312
18112,BO_ssk,3RAJ_A,42,198.0,10.26605749130249,AKPWTMIFLHL,-90.31999969482422,1.1,0.7545454545454544,-14.045454545454543,CFCFHLHFLFL,-112.30999755859376
18310,BO_ssk,1ADQ_A,43,198.0,12.808965682983398,LKYNSKALMTM,-82.29000091552734,2.0,-0.0818181818181818,-1.2454545454545456,FYYHWDVLLFV,-106.52999877929688
18508,BO_ssk,2YPV_A,46,198.0,11.382267713546751,SHHQHSTMCGD,-70.43000030517578,-0.7,-1.3545454545454545,9.09090909090909,FFIYWVFLGLT,-112.91000366210938
18706,BO_ssk,2YPV_A,48,198.0,11.378945589065552,QQYEQWILDSY,-74.83999633789062,-2.0,-1.2272727272727273,65.41818181818182,IIELYYMLPLY,-102.33000183105467
18904,BO_ssk,2DD8_S,42,198.0,9.658520221710203,AKPWTMIFLHL,-102.29000091552734,1.1,0.7545454545454544,-14.045454545454543,LLIFGWIWLNL,-125.6999969482422
19102,BO_ssk,1ADQ_A,47,198.0,12.321224689483644,SNWGYDAVETN,-66.12999725341797,-2.0,-1.1,-9.618181818181816,ILILFKLVLLF,-110.27999877929688
19300,BO_ssk,1OB1_C,50,198.0,3.935809373855591,EWLITKSDFIS,-75.05000305175781,-1.0,0.1363636363636362,-0.2090909090909086,FWFHFFVFFAF,-110.0500030517578
19498,BO_ssk,1NSN_S,45,198.0,6.903502941131592,SPQPFHSMIMR,-66.83000183105469,1.1,-0.4454545454545455,94.70909090909092,ILLLTLKLFLL,-107.0
19696,BO_ssk,1FBI_X,47,198.0,4.015496969223023,EGRKPPNNFNG,-60.68000030517578,1.0,-2.145454545454545,-7.581818181818178,CFTLFTLVWYF,-102.73999786376952
19894,BO_ssk,2JEL_P,49,198.0,1.9765071868896484,ECDFSRCLGSL,-59.0099983215332,-1.0,0.1727272727272727,94.70909090909092,LFLFLLIFFDL,-83.7300033569336
20092,BO_ssk,2JEL_P,45,198.0,1.891684532165528,WQRSPMRATQN,-47.54999923706055,2.0,-1.7999999999999998,68.4181818181818,FLLFIFFSLLL,-83.94999694824219
20290,BO_ssk,1S78_B,46,198.0,34.696311235427856,DWFMYMRHVIA,-112.83999633789062,0.1,0.3363636363636363,81.21818181818182,LFLFLFLAFLL,-141.91000366210938
20488,BO_ssk,1OB1_C,49,198.0,3.9115142822265625,AQNERYNHDRN,-57.880001068115234,0.0999999999999999,-2.972727272727273,6.6,FVFFPLFNWFF,-106.7699966430664
20686,BO_ssk,3VRL_C,48,198.0,3.006324529647827,WQRKACHYMEG,-73.08999633789062,1.1,-1.3636363636363635,158.56363636363633,LLCFLFLLTFC,-116.8000030517578
20884,BO_ssk,3RAJ_A,44,198.0,10.366474390029907,IICSGWSFHIS,-92.37999725341795,0.1,1.0818181818181818,60.25454545454545,LFLLLFFFLLF,-125.3000030517578
21082,BO_ssk,1NSN_S,48,198.0,6.959512710571289,SKHCVDSCTCY,-65.11000061035156,0.1,-0.2272727272727272,65.35454545454546,GLLLILHLLLI,-106.1999969482422
21280,BO_ssk,1WEJ_F,49,198.0,2.3844544887542725,TNEKYKLGYNH,-47.3849983215332,1.1,-1.945454545454545,-20.009090909090908,FLEFLLFNFYI,-89.51000213623047
21478,BO_ssk,1H0D_C,51,198.0,4.474450588226318,ANTDFSANHLP,-63.20000076293945,-0.9,-0.6000000000000001,12.027272727272727,FFCIVRFICVT,-91.27999877929688
21676,BO_ssk,1WEJ_F,48,198.0,2.2727599143981934,NPCLLSAEYSP,-55.369998931884766,-1.0,-0.1090909090909091,57.07272727272727,FHFVYLLLFFF,-85.97000122070312
21874,BO_ssk,3VRL_C,47,198.0,3.104834079742432,WNMKPMQTWWQ,-60.2400016784668,1.0,-1.4181818181818182,-13.918181818181816,FPIFFFIFKLI,-111.13999938964844
22072,BO_ssk,1S78_B,45,198.0,34.80901598930359,SPQPFHSMIMR,-97.54000091552734,1.1,-0.4454545454545455,94.70909090909092,LLLLLCCLLWW,-141.83999633789062
22270,BO_ssk,2JEL_P,46,198.0,1.9619901180267327,NTPVEVKTALK,-59.59999847412109,1.0,-0.3454545454545455,8.545454545454545,MFPFLTFFIFL,-81.69999694824219
22468,BO_ssk,S3A3_A,43,198.0,4.635814905166626,RQQESHPSVEK,-68.26000213623047,0.0999999999999999,-2.2363636363636363,94.01818181818184,LLLLMFPFFFL,-127.05999755859376
22666,BO_ssk,2DD8_S,46,198.0,8.930375814437866,DWFMYMRHVIA,-84.08999633789062,0.1,0.3363636363636363,81.21818181818182,VWRFRLFELIL,-123.97000122070312
22864,BO_ssk,1FBI_X,51,198.0,3.985595464706421,ANTDFSANHLP,-75.20999908447266,-0.9,-0.6000000000000001,12.027272727272727,FMLGIGFFFFI,-109.48999786376952
23062,BO_ssk,1NSN_S,49,198.0,7.0647406578063965,ECDFSRCLGSL,-88.61000061035156,-1.0,0.1727272727272727,94.70909090909092,LTLCFWFFFFL,-103.08000183105467
23260,BO_ssk,1H0D_C,49,198.0,4.404712677001953,EHYQMYWAWIS,-62.7400016784668,-0.9,-0.6545454545454545,40.61818181818182,LMLELHPLFHL,-92.86000061035156
23458,BO_ssk,1S78_B,43,198.0,37.637853145599365,HWFFDRIGDMF,-119.8499984741211,-0.9,-0.1090909090909091,10.836363636363638,LFLLLLLPFFL,-141.49000549316406
23656,BO_ssk,1FBI_X,46,198.0,3.987013339996338,FVSMFIGHWCF,-84.1500015258789,0.1,1.4727272727272724,6.472727272727273,LFIRFHFLLFL,-113.02999877929688
23854,BO_ssk,1FBI_X,44,198.0,4.064114809036255,DADLTICQQKV,-71.66000366210938,-1.0,-0.1636363636363636,4.3090909090909095,FLFFLILNLLF,-115.44000244140624
24052,BO_ssk,1NSN_S,50,198.0,7.057600259780884,NPDMAPKWDCH,-72.04000091552734,-0.9,-1.4090909090909092,57.98181818181818,FWLFFLFTLFL,-104.5999984741211
24250,BO_ssk,1H0D_C,50,198.0,4.4162352085113525,ILRGRCIEKWE,-56.20000076293945,1.0,-0.5363636363636363,76.33636363636363,LALELIKLFHI,-92.62999725341795
24448,BO_ssk,1FBI_X,43,198.0,4.324847936630249,GPRKGGFVNNI,-65.2699966430664,2.0,-0.6090909090909093,45.68181818181818,LWFNLFLLFFF,-114.19000244140624
24646,BO_ssk,3RAJ_A,46,198.0,9.878965139389038,ILGCWHHDEFW,-94.66999816894533,-1.8,-0.1818181818181818,69.65454545454546,LFMFMKFFFIL,-118.08999633789062
24844,BO_ssk,S3B3_A,43,198.0,6.993530035018921,MSCLPWKKLCY,-85.7300033569336,2.0,0.1909090909090908,103.35454545454546,IWLRLFHFFIV,-120.19000244140624
25042,GA,S4G4_A,44,198.0,0.3658539197024177,LFFWLGCDLEF,-111.09,-2.0,1.2727272727272725,37.81818181818182,LFDVLPFDLYF,-115.12
25252,GA,2YPV_A,43,198.0,0.9520739667555864,DDVMFMRFETM,-82.44,-2.0,-0.0181818181818182,2.2363636363636363,SFKMLTLMVIV,-103.56
25462,GA,5EPM_C,43,198.0,0.037578028791091,RWGFLTFLQVL,-73.8,1.0,1.018181818181818,85.73636363636362,WWLFFKFLQWW,-78.39
25672,GA,2FD6_AU,42,198.0,1.5833474397659302,SPEMILWLFPC,-109.01,-1.0,0.990909090909091,125.74545454545454,LFEMIMWLFPC,-124.62
25882,GA,4KXZ_B,42,198.0,0.4130310801898731,FDIQVLWVLFF,-120.15,-1.0,1.9090909090909092,27.263636363636365,LFIKMLWLFFF,-130.7
26092,GA,2XWT_C,44,198.0,0.8735113845152014,LCWTFLFVMEF,-125.81,-1.0,1.7727272727272725,28.172727272727272,LWITFFFVMEF,-126.28
26302,GA,3TT1_A,42,198.0,1.6776379837709314,LYACLHWLSLY,-134.81,0.1,1.0909090909090906,96.67272727272729,LYRYRLWLMII,-144.07
26512,GA,3GI9_C,43,198.0,1.7164036386153276,YWSHGVFHLEW,-122.84,-0.8,-0.3090909090909091,-23.42727272727272,WLSCLIFMLLF,-146.81
26722,GA,2R0K_A,43,198.0,0.7927034462199491,WHLMFFLFECV,-113.78,-0.9,1.5454545454545452,63.7090909090909,WIEFLVLMLCV,-115.24
26932,GA,4K24_A,42,198.0,0.5274054723627427,LFECYLYAFIH,-87.12,-0.9,1.1545454545454543,81.78181818181818,FQDMYFVSFIH,-90.19
27142,GA,5JZ7_E,42,198.0,0.3758929827634026,CCRDIHNWFAI,-81.9,0.1,0.2727272727272726,32.40909090909091,LCMCIHNWFAI,-107.98
27352,GA,5L0Q_A,42,198.0,1.0377936012604658,VTIQFMMPLDV,-101.24,-1.0,1.2727272727272727,31.845454545454544,VDIYVHFYQFL,-110.71
27562,GA,S3H3_A,44,198.0,0.3378196744357838,FNGACLVVVFT,-61.24,0.0,1.9727272727272729,45.16363636363637,FAIICLVFVFT,-87.23
27772,GA,5IKC_M,43,198.0,0.2306562171262853,FALMNICTFKL,-84.47,1.0,1.436363636363636,68.5090909090909,FANMEICRFWL,-92.17
27982,GA,S2G2_A,42,198.0,0.3218273415284998,FDSYGIVEITL,-82.41,-2.0,0.8727272727272727,32.17272727272727,FEVLTIVEITL,-93.82
28192,GA,3SO3_A,44,198.0,0.6176164851469153,PCQDQICYSIF,-91.41,-1.0,0.2363636363636364,12.890909090909092,VWLMQICDLEF,-114.14
28402,GA,4LQF_A,44,198.0,0.2298203636618221,WWFGNINAEVW,-66.93,-1.0,-0.0272727272727273,41.31818181818181,LTFWLWHCTFF,-102.67
28612,GA,5J13_A,42,198.0,0.2173896957846249,CFIHILWVFTV,-94.67,0.1,2.2272727272727275,91.57272727272728,HFEYILYLFPL,-96.79
28822,GA,2WUC_I,43,198.0,0.7772109228021958,FITWMIFKHPQ,-81.1,1.1,0.2454545454545452,18.181818181818183,RLCGCYFLFPL,-105.3
29032,GA,4MXV_B,43,198.0,0.4211819031659294,DDLMYVLCCYL,-84.8,-2.0,1.1727272727272726,30.618181818181817,WKLMPHLCWIF,-106.72
29242,GA,3G04_C,42,198.0,0.6350544480716481,LFTYHLMLFPW,-94.68,0.1,1.018181818181818,35.2,LVECHLVYFML,-100.52
29452,GA,4QWW_A,43,198.0,1.9378506436067469,SLTFLRFMFLM,-120.28,1.0,1.6,37.81818181818182,ILFKLILAFLM,-137.3
29662,GA,4OKV_E,44,198.0,0.1313714700586655,LGHVLLGDHHF,-64.72,-0.7000000000000001,0.409090909090909,-0.3363636363636356,WCHVLLFYFMF,-73.75
29872,GA,3NPS_A,43,198.0,0.7106370575287763,DLCWLVFLFHV,-114.23,-0.9,1.8454545454545452,41.83636363636363,MMKGSIFLFFL,-119.95
30082,GA,3NFP_I,43,198.0,0.4419788823408239,ALGRFIFMLWM,-105.12,1.0,1.5909090909090908,52.14545454545454,WLLFFIFMLWM,-117.68
30292,GA,4U6V_A,43,198.0,1.1753778247272266,SLSFLDQYQIV,-78.85,-1.0,0.5181818181818183,-5.4818181818181815,SWMFLIFFDSL,-106.89
30502,GA,S4E4_A,43,198.0,0.3395998758428237,FRFKYPYLCVW,-94.31,2.0,0.2363636363636363,-0.2090909090909086,FHLKFCFLCMM,-102.21
30712,GA,2IH3_C,43,198.0,0.0865598075530108,WSKGSVFLQAN,-79.86,1.0,-0.1090909090909091,31.009090909090908,WFLFCILMQHF,-107.65
30922,GA,5FB8_C,42,198.0,0.2240396738052368,FHMMVLFKLNS,-91.32,1.1,0.8909090909090907,-14.909090909090908,FIMMFRFLLHW,-100.76
31132,GA,5DFV_A,42,198.0,0.2195791917688706,FIMMIMDHIHY,-93.02,-0.8,0.981818181818182,97.58181818181816,FAIWNLLHICY,-97.48
31342,GA,5J13_A,44,198.0,0.2134951282950008,LHQFGWIFMSM,-88.6,0.1,0.809090909090909,53.39999999999999,RIVFSVIFLWH,-91.88
31552,GA,1KB5_AB,44,198.0,0.8848478443482343,LCYVLWCDLYF,-120.13,-1.0,1.4909090909090907,48.127272727272725,LCLVLLIDLWC,-126.09
31762,GA,5EU7_A,43,198.0,0.5009339977713192,WFFFFIFLRWL,-103.99,1.0,1.7999999999999998,89.89090909090909,WFTMFIFLRWL,-118.42
31972,GA,4KI5_M,42,198.0,0.5061933924170101,NWCMFDYIFCI,-105.33,-1.0,1.1181818181818182,40.51818181818182,FVRCIDTILFM,-109.38
32182,GA,4QCI_D,42,198.0,0.4000850074431475,LICTVDWILFK,-103.24,0.0,1.554545454545455,28.909090909090907,LICCTDWFLFE,-105.33
32392,GA,S5E5_A,43,198.0,0.4363250802544987,WHVLFKELRSL,-95.98,1.1,0.1454545454545453,74.4090909090909,IPLLLKFLQSL,-107.11
32602,GA,1WEJ_F,50,198.0,0.1886471860549029,CRMWYPFFQQI,-57.01,1.0,-0.0727272727272728,55.32727272727273,LKVLYFLFLIV,-83.19
32812,GA,3BN9_A,43,198.0,0.8001264684340533,RTCYFIYLDAV,-91.57,0.0,0.7545454545454546,9.09090909090909,FIVYMITRENL,-111.3
33022,GA,3L95_X,44,198.0,0.9224253051421222,FQPILLLILGF,-112.47,0.0,2.209090909090909,61.61818181818182,FQIILLLFLVF,-117.16
33232,GA,2R56_A,43,198.0,0.4102418352575863,DIKFLIFMSWM,-93.93,0.0,1.190909090909091,62.84545454545454,CLEFLLFMQWW,-98.75
33442,GA,4HJ0_B,42,198.0,0.2445774428984698,FKMTIRIALLM,-87.81,2.0,1.4454545454545455,22.445454545454545,FFCCWLIDFPM,-101.61
33652,GA,5DMI_A,42,198.0,0.4090360403060913,GFQPIFYKGIF,-91.16,1.0,0.5727272727272728,40.80090909090909,LWEPIRYWCIF,-97.89
33862,GA,1TQB_A,42,198.0,0.3545528229545144,FFQFELWMMFF,-120.71,-1.0,1.2454545454545454,42.67272727272727,LIQFILWMLFF,-124.28
34072,GA,1FSK_A,43,198.0,0.3996149652144488,FAVWFVKHVML,-67.42,1.1,1.6090909090909091,6.472727272727273,FAVTFLHRAFF,-91.17
34282,GA,1JPS_T,44,198.0,0.8072801968630623,FCINLLCFVWI,-121.05,0.0,2.454545454545455,9.09090909090909,LCIVLWCFLWF,-128.21
34492,GA,5JW4_A,44,198.0,1.5134196842417995,WWYNSRWFFVM,-113.74,1.0,-0.1,78.67272727272727,WFYFMTFWFMM,-132.74
34702,GA,4M7L_T,43,198.0,0.7856557649724624,TMQFLRFTQVM,-97.28,1.0,0.4090909090909091,-0.8181818181818169,DFFFWIFMQVF,-109.83
34912,GA,3U9P_C,43,198.0,0.5063727112377391,FHKLFIFWGCM,-118.8,1.1,1.1545454545454543,43.10909090909091,IYSTFILLFLY,-124.47
35122,GA,1FNS_A,42,198.0,0.5006186611512128,WDTWVIQKCRK,-93.85,2.0,-0.9636363636363636,-25.95454545454545,VRCLVIFKFSM,-123.07
35332,GA,2ZCH_P,43,198.0,0.5430765151977539,DSFDEVKLMSL,-85.61,-2.0,0.0454545454545454,67.42727272727271,FWTWHIFLFVL,-107.89
35542,GA,4K9E_C,43,198.0,0.7136066941653981,FLMDLDFFHIM,-125.13,-1.9,1.2818181818181822,42.18181818181818,DLFFLKFFLYF,-136.06
35752,GA,3VRL_C,45,198.0,0.2565808787065394,IYRWMLLMQEM,-97.88,0.0,0.3727272727272727,77.97272727272728,WCWLLLLMAQM,-105.01
35962,GA,4YPG_C,42,198.0,0.5664324620190788,PVQIILKSIFF,-72.56,1.0,1.5727272727272728,36.39090909090909,LIQPILKILDF,-98.51
36172,GA,3RAJ_A,43,198.0,0.7754524455350988,IFPGIFLKFLS,-107.76,1.0,1.6636363636363634,11.163636363636366,IFPGIFLKFLS,-107.76
36382,GA,4DKE_A,44,198.0,0.5034089439055499,LNCIAICIFYI,-121.55,0.0,2.4181818181818184,36.10999999999999,VCIVNILIFVI,-134.04
36592,GA,S5D5_A,44,198.0,0.3957844762241139,FSPTMLITMYF,-92.39,0.0,1.1454545454545453,70.56363636363636,FPWLMLLMMVF,-105.77
36802,GA,1NSN_S,48,198.0,0.5352220885893878,TFIIFHIQNFM,-89.04,0.1,1.1727272727272728,46.590909090909086,IDIIFHIILFF,-98.92
37012,GA,3GI9_C,42,198.0,1.7224477108787088,LHQCWLGSFAR,-115.35,1.1,0.1272727272727272,34.981818181818184,LFDVYLYILFI,-143.02
37222,GA,4ZFG_A,42,198.0,0.7747320778229657,EFVVVILCFCL,-106.4,-1.0,2.890909090909091,44.10909090909091,LFEYVRWLFFL,-110.83
37432,GA,S4F4_A,43,198.0,0.317704439163208,WMLTFPYQCIH,-98.13,0.1,0.3909090909090908,63.7090909090909,FYMKIPYWCIW,-104.01
37642,GA,1WEJ_F,48,198.0,0.1683252909604241,RNFGTPFIWWN,-62.72,1.0,-0.5363636363636364,27.654545454545456,FNIFRVFIWWG,-77.73
37852,GA,5D93_A,44,198.0,0.802446161999422,LTPILLLTMCI,-113.24,0.0,2.327272727272728,26.6,LTICLLFTFVI,-117.85
38062,GA,3RAJ_A,49,198.0,0.8034753799438477,IVYHMMLNCLC,-103.71,0.1,1.554545454545455,18.00909090909091,IMLCYNIYILF,-111.37
38272,GA,5E94_G,43,198.0,0.4817826958263622,VEVFCCFMGCY,-87.38,-1.0,1.6545454545454543,9.09090909090909,FMVMLLFMQFF,-104.27
38482,GA,1WEJ_F,46,198.0,0.175199592814726,WFWNCICFFPL,-75.36,0.0,1.3454545454545457,35.2,WFWLCICWFPL,-80.77
38692,GA,S3B3_A,42,198.0,0.3352288428474875,LFRAALTGFPM,-98.72,1.0,1.0454545454545454,12.027272727272733,LRIRYLSVLCV,-109.82
38902,GA,3MJ9_A,44,198.0,1.0036166064879473,CADYNLVKYFT,-74.92,0.0,0.0818181818181818,-1.2454545454545456,CFGIPLVLCFT,-107.86
39112,GA,3NCY_A,44,198.0,1.7216851500903858,LWCVCLIIVAR,-142.38,1.0,2.4000000000000004,33.554545454545455,MCIVCILFFYF,-156.63
39322,GA,S2F2_A,42,198.0,0.3176671196432674,CKFLYFIVFLF,-87.97,1.0,2.2545454545454544,1.3727272727272726,FIILEIIVFTL,-103.42
39532,GA,S5D5_A,42,198.0,0.3939321391722735,ACVCHHWPLGF,-89.8,0.2,0.7545454545454544,69.2,LCVCVLWPFGL,-102.3
39742,GA,2VXQ_A,43,198.0,0.2513871613670798,FMNWCIFCMES,-85.65,-1.0,0.927272727272727,46.80909090909092,LMVWMIFLMKL,-98.97
39952,GA,4RGM_S,44,198.0,0.7541281055001652,HHIVLWPTHAF,-79.5,0.3,0.3909090909090908,62.84545454545454,FIILKWLYVIF,-105.39
40162,GA,4ZFO_F,44,198.0,0.0368977434494916,FGQFLRQLHHM,-78.74,1.2000000000000002,-0.2909090909090909,37.25454545454546,FVQFLWCLLYF,-91.44
40372,GA,4YPG_C,43,198.0,0.6187165905447567,FTKIVIFVLVV,-96.35,1.0,2.7818181818181817,-6.345454545454546,FMMVLIFWCWW,-99.93
40582,GA,4K24_A,44,198.0,0.4985210965661442,LCFKLKFDTCW,-77.78,1.0,0.4818181818181817,-0.9272727272727236,LCFKLLFDLEW,-95.21
40792,GA,1S78_B,44,198.0,2.976903683999005,LGIFGMLHWFC,-118.23,0.1,1.5636363636363635,-1.2454545454545456,FCYVCWELWIF,-129.71
41002,GA,1NSN_S,44,198.0,0.581824449931874,FNIIMTPALWI,-88.7,0.0,1.554545454545455,85.45454545454545,LHMILWFLLMI,-98.77
41212,GA,5HI4_B,42,198.0,0.2694593457614674,MNNMMLIVMDL,-77.54,-1.0,1.218181818181818,-1.2454545454545456,MFVIMLQLMRL,-108.82
41422,GA,1FBI_X,43,198.0,0.3819488988203161,WSLGFEGQGLL,-93.1,-1.0,0.3909090909090909,9.09090909090909,FILMCTFQWML,-103.8
41632,GA,2VXT_I,42,198.0,0.4355199477251838,VFIAHMSHLDV,-94.46,-0.8,1.1363636363636365,41.31818181818181,FTIDISMVLMF,-96.84
41842,GA,4NP4_A,43,198.0,1.2781120328342213,CNHRLITLFIY,-112.38,1.1,0.7909090909090909,9.09090909090909,INHMLITIFIW,-136.04
42052,GA,5H35_C,44,198.0,0.6623215675354004,MVKWSVFFVFM,-108.23,1.0,1.7454545454545454,6.472727272727273,MSVWSVQFVML,-124.48
42262,GA,2YPV_A,51,198.0,0.9978526830673218,TRPVDVYRGIM,-73.31,1.0,-0.1545454545454545,-7.218181818181816,GFPVWVYRFIL,-103.64
42472,GA,4Hj0_A,44,198.0,0.2956144388984231,WPYDYNMKSEI,-74.03,-1.0,-1.2636363636363634,65.63636363636364,WTGIYLFKFAI,-94.8
42682,GA,5H35_C,42,198.0,0.6534338348052081,TDYLESHVQFL,-113.99,-1.9,-0.1727272727272727,19.745454545454542,FIVLDIQIMCY,-129.11
42892,GA,3JBQ_B,44,198.0,1.1449503828497494,LAHVLLLDVGF,-102.24,-0.9,1.9181818181818184,-6.345454545454546,LAGVSLVVVFF,-117.87
43102,GA,5BVP_I,42,198.0,0.435429383726681,MTHWMMSILCF,-102.04,0.1,1.2454545454545454,80.21818181818182,MTIMKMVLLLW,-112.04
43312,GA,4I77_Z,43,198.0,0.2353485331815832,IRVPIFQFIHL,-80.1,1.1,1.3,30.963636363636365,VWCRIDQFVHL,-100.89
43522,GA,3NCY_A,42,198.0,1.6381755646537333,HYRFILTMMWE,-133.68,0.1,0.0727272727272726,48.55454545454545,LYRCIVWIMII,-149.37
43732,GA,3VG9_A,43,198.0,1.1720921712763168,EWMCCVFLMKF,-119.7,0.0,1.281818181818182,10.1,LNMVHIYLLLL,-145.07
43942,GA,S3G3_A,42,198.0,0.3441706895828247,FDNHVISILFC,-65.13,-0.9,1.281818181818182,37.81818181818182,FDNMDIGVFCL,-94.03
44152,GA,4WV1_F,43,198.0,0.3588126617319443,LLLFMKLQFID,-87.95,0.0,1.4818181818181817,24.154545454545453,LLWIMIFLFWM,-104.32
44362,GA,3V6O_A,43,198.0,0.6563751697540283,MRYVLKLMFGF,-109.91,2.0,1.0090909090909088,-20.05454545454545,FMDVLQFRFFF,-120.11
44572,GA,2IH3_C,42,198.0,0.0850215378929587,LTICYTWILFV,-99.62,0.0,2.0454545454545454,5.21818181818182,LVILMLWLSIW,-107.41
44782,GA,S3D3_A,44,198.0,0.3593527008505428,LSVVMWETLSF,-97.54,-1.0,1.2727272727272727,9.09090909090909,LAVVLWMFLFF,-114.43
44992,GA,4R9Y_D,43,198.0,0.1741248088724473,QWTHCMFHAWM,-93.99,0.2,-0.1363636363636364,46.590909090909086,DMKFLIFMLWM,-106.25
45202,GA,4I18_R,43,198.0,0.8086791038513184,FAKWHIMLDWQ,-98.07,0.1,-0.1,70.56363636363636,FAMWLIYLQMI,-123.08
45412,GA,4NP4_A,44,198.0,1.2641398065230425,LHCFCKIFFHI,-112.35,1.2000000000000002,1.445454545454545,41.31818181818181,FHCFFVILVHM,-138.25
45622,GA,S5E5_A,42,198.0,0.440109091646531,FIHQVLDHSHF,-94.9,-0.7000000000000001,0.0636363636363635,4.027272727272728,FVVLDIQVLCL,-106.56
45832,GA,2YPV_A,44,198.0,0.9113930884529564,ENQKCDFVLFS,-70.49,-1.0,-0.2363636363636365,12.890909090909094,THPIFDFFLFI,-108.31
46042,GA,4AEI_A,43,198.0,0.0880760445314295,CMLFGYLMQTV,-73.37,0.0,1.3636363636363635,24.154545454545453,VKLWDDCQEQL,-80.33
46252,GA,S2A2_A,43,198.0,0.3182577035006355,FLMKRVYMLMP,-107.29,2.0,0.8181818181818182,111.76363636363637,ILLDFCCWLGV,-115.0
46462,GA,1FNS_A,44,198.0,0.4750519429936128,WTIIITLMCYI,-120.82,0.0,2.0545454545454542,-4.572727272727272,LPLVLTFDLMI,-127.38
46672,GA,2FD6_AU,44,198.0,1.650700702386744,WGFNLLIDHHD,-107.97,-1.8,-0.3,-0.3363636363636356,WFFMVLLDFYF,-131.96
46882,GA,5DMI_A,44,198.0,0.3925633500604069,WCHVMNIKCFI,-97.78,1.1,1.0363636363636362,70.95454545454545,LCPVMPIHCFF,-102.89
47092,GA,4KI5_M,43,198.0,0.5589857942917767,VALMHDTCLQF,-97.28,-0.9,0.8999999999999999,87.7909090909091,VVLMLDNFLIL,-115.46
47302,GA,3RAJ_A,47,198.0,0.7662594949497896,KVQFAFWGMIL,-96.04,1.0,1.1909090909090911,2.6000000000000028,SFWFCFALDYL,-105.96
47512,GA,5JZ7_A,42,198.0,0.4364059392143698,FGEFVLQKLIR,-103.14,1.0,0.5545454545454546,24.154545454545453,FICFNLYLLIL,-113.1
47722,GA,5D93_A,42,198.0,0.8242414208019481,AFFLYTQMWCH,-98.2,0.1,0.5454545454545454,24.154545454545453,LFVLVLWIFCL,-121.88
47932,GA,4HC1_B,43,198.0,0.8383121560601627,TTVYCCMKLHL,-97.23,1.1,0.8090909090909091,24.154545454545453,YITWVIFTVLL,-107.19
48142,GA,3L5X_A,42,198.0,0.2385077546624576,MFFLVICFQFL,-91.35,0.0,2.581818181818182,2.2363636363636363,MFFLVICFQFL,-91.35
48352,GA,4QNP_A,43,198.0,1.2638841937570011,YLTGWIFFFHM,-112.54,0.1,1.1,12.59090909090909,WLFKLIFFFLL,-128.03
48562,GA,4WV1_F,42,198.0,0.3668903252657722,VFEMYQFAMPI,-76.37,-1.0,0.9090909090909092,63.7090909090909,VFICILLKFYF,-102.75
48772,GA,3L5W_I,44,198.0,0.0929448464337517,LNFVCGHHAEF,-76.75,-0.8,0.3727272727272727,-4.572727272727272,LQFVLLYVMFF,-103.45
48982,GA,5E8D_A,42,198.0,0.0554452222936293,LFMCRLMDHEM,-77.55,-0.9,0.3545454545454546,9.09090909090909,LFMIFWWAFWQ,-82.59
49192,GA,S5H5_A,42,198.0,0.406411654808942,WRVDILKYMKL,-93.04,2.0,0.0181818181818181,37.44545454545455,WRVDILKYMKL,-93.04
49402,GA,4ZFG_A,44,198.0,0.7907223911846385,LNVIMTHVFAI,-100.95,0.1,1.8454545454545452,6.472727272727273,LCIILWFMFYF,-114.17
49612,GA,4R9Y_D,42,198.0,0.181647728471195,CMCFVLPCSSY,-75.83,0.0,1.4272727272727268,66.89090909090909,CICFVLDTLFV,-106.9
49822,GA,4KXZ_A,43,198.0,0.3787897474625531,FAVFNMRLVEL,-54.51,0.0,1.2545454545454546,2.2363636363636363,FVFFLILQCVF,-105.94
50032,GA,S5C5_A,44,198.0,0.3814433392356424,ACHTGWFDLEI,-85.93,-1.9,0.2909090909090908,104.04545454545456,LTLIGLFALSL,-105.18
50242,GA,1S78_B,43,198.0,3.022780839134665,WAMGLIGFLIH,-118.81,0.1,1.6545454545454543,6.6454545454545455,FLMGLHFFLIM,-134.52
50452,GA,5JZ7_E,43,198.0,0.3572845809599932,SSSHYMCLFHC,-89.0,0.2,0.309090909090909,141.5090909090909,FPHAYFFLFDL,-113.86
50662,GA,1WEJ_F,43,198.0,0.1760499407263363,DLKFLPTLFVH,-70.23,0.1,0.7545454545454546,18.881818181818183,FLIFLPTLFRM,-82.31
50872,GA,3V6O_A,44,198.0,0.6283730198355282,LWHVMTIWMWC,-108.88,0.1,1.1090909090909091,71.05454545454545,LTWIMTFWFMF,-117.6
51082,GA,2XWT_C,43,198.0,0.9077921124065624,LTLCFYLMDEW,-117.51,-2.0,0.7909090909090907,25.064545454545453,LALFLSLLLEW,-125.7
51292,GA,3BN9_A,44,198.0,0.8085581344716689,LPIDCGCLVMF,-98.68,-1.0,1.8636363636363635,44.10909090909091,LHPKLLLTVMF,-116.01
51502,GA,3BN9_A,42,198.0,0.8050032012602862,WRQMWLYLGRM,-97.46,2.0,-0.4181818181818181,37.81818181818182,LYQYWLLVCFM,-109.06
51712,GA,5HDQ_A,44,198.0,0.9350195001153384,LTQMPNCFKTM,-89.73,1.0,-0.0909090909090909,25.899999999999995,LWQMLNFFYIL,-117.26
51922,GA,2UZI_R,43,198.0,0.5915543191573199,CCHMRIHLIVL,-108.69,1.2000000000000002,1.5272727272727271,35.372727272727275,IYRMWIKLVVL,-109.03
52132,GA,4I18_R,42,198.0,0.793263456400703,LNEMIHWGQTV,-94.94,-0.9,-0.1181818181818182,8.263636363636365,LYFFIHFCQFA,-125.96
52342,GA,S3F3_A,43,198.0,0.3499336172552669,FNVVLDFMFDL,-94.55,-2.0,1.4363636363636365,13.454545454545457,FNLQLDFMFKL,-110.88
52552,GA,1MHP_A,43,198.0,0.4796702160554774,DMKWLIKLHWH,-92.08,1.2000000000000002,-0.5000000000000001,23.78181818181818,IWSWHIFFVYY,-103.51
52762,GA,3NH7_A,43,198.0,0.3108203551348518,LMCHVIQLHHH,-71.77,0.4,0.4,38.72727272727273,MLCHWIQLHWH,-94.27
52972,GA,S2G2_A,43,198.0,0.3360872829661649,SMPFHIFCLIA,-79.55,0.1,1.7272727272727273,124.0,RMQFHIFQFNL,-92.52
53182,GA,4Y5V_C,42,198.0,0.8378355503082275,LFECRLWYFIL,-126.31,0.0,1.2545454545454546,88.07272727272728,FIFCLFVALII,-137.44
53392,GA,S5B5_A,42,198.0,0.4119587575688082,VIVLVRNKFLN,-95.31,2.0,1.1,34.11818181818182,VIVLVLNFFFL,-112.35
53602,GA,3MJ9_A,42,198.0,0.9759359710356768,PHNCWAILMFF,-93.09,0.1,0.9909090909090909,53.37272727272728,SFEMFLRLVFL,-112.98
53812,GA,1ADQ_A,46,198.0,1.005576259949628,WGWMDYAFDWH,-90.16,-1.9,-0.7363636363636364,86.68181818181817,WWWMYNLFIFW,-99.81
54022,GA,3JBQ_B,42,198.0,1.2060982690137976,CIFLVTQHWCH,-98.0,0.2,0.8,21.536363636363635,VIVLVIQHSLL,-114.1
54232,GA,S5C5_A,43,198.0,0.3118066647473503,WTYFEISPMGL,-92.73,-1.0,0.3454545454545453,46.02727272727273,WTYFEIKLMKL,-104.91
54442,GA,4KXZ_A,44,198.0,0.3644929703544168,LCPVLWCYLFF,-102.79,0.0,2.036363636363636,65.63636363636364,LCLVLLCKLFF,-108.0
54652,GA,3R1G_B,44,198.0,1.4652712625615738,LFHYLGGVLGF,-120.8,0.1,1.4090909090909087,60.25454545454545,LFPYLWFLMYF,-133.77
54862,GA,1NCB_N,44,198.0,1.118808472857756,LFPMMPCDWFI,-126.27,-1.0,1.1454545454545455,67.72727272727272,WFPIMWCDFFI,-127.05
55072,GA,1OAZ_A,42,198.0,0.3515684955260333,LFSCYLWLFYM,-115.34,0.0,1.5545454545454545,141.05545454545455,LFCCYLWLFWI,-118.32
55282,GA,1PKQ_J,44,198.0,0.3224338783937342,LCVRVLCIVYL,-107.24,1.0,2.518181818181818,-12.336363636363636,LACVLLLHVYF,-107.37
55492,GA,1JPS_T,42,198.0,0.8493085117901072,LVFFVTKYWSH,-112.82,1.1,0.6363636363636362,-8.054545454545453,LHLLSLQLLIF,-131.78
55702,GA,4IJ3_A,42,198.0,0.860043161055621,LFKMMWYLHNA,-95.73,1.1,0.2909090909090908,43.97272727272728,LFCLSLWDFPM,-112.36
55912,GA,2FD6_AU,43,198.0,1.595207698204938,CWFDCVLLCVV,-120.37,-1.0,2.372727272727273,28.127272727272725,FLKMFLLFFFF,-137.19
56122,GA,1FBI_X,45,198.0,0.3079527336008408,LYHRYSTPMVV,-83.9,1.1,0.0636363636363637,6.6000000000000005,FGYRLVITIIC,-97.43
56332,GA,S5E5_A,44,198.0,0.4087575463687672,WFDMYRYDWAF,-93.77,-1.0,-0.6000000000000001,27.47272727272727,LRQFYFFNFAF,-106.02
56542,GA,1OB1_C,45,198.0,0.3054386798073263,IRWTILTNLWM,-97.16,1.0,0.6636363636363636,94.4,IRCTILDLLHM,-102.02
56752,GA,S5F5_A,44,198.0,0.4466765137279735,FQPTCEVTVSH,-84.91,-0.9,-0.0272727272727272,18.881818181818183,FPIYCLLTLQF,-109.14
56962,GA,S5A5_A,43,198.0,0.4368127374088063,ESFNCCSLCQW,-95.21,-1.0,0.1,17.12727272727273,LQFNCCILLLW,-115.99
57172,GA,1NCA_N,43,198.0,1.2058548226076014,VMLLCILLEWL,-116.54,-1.0,2.5181818181818185,24.154545454545453,WMLFFIQLLSL,-124.4
57382,GA,S3G3_A,44,198.0,0.3467898999943453,DNFKFDFNCFW,-92.83,-1.0,-0.4636363636363637,-16.49090909090909,VNFKFDFWCFM,-100.71
57592,GA,1PKQ_J,42,198.0,0.3260836110395543,GYIPVPKVLNF,-93.58,1.0,0.6545454545454545,12.390909090909094,FYIMVRYVFFF,-109.84
57802,GA,1ADQ_A,47,198.0,0.9394168222651762,YCVHLLYLLCL,-101.27,0.1,2.0363636363636366,19.745454545454542,YCVHLLYLLCL,-101.27
58012,GA,1NSN_S,47,198.0,0.5403658432119033,LWWIPTPLLEM,-86.28,-1.0,0.7818181818181817,28.0,LLPIRSPLQVW,-98.87
58222,GA,S4G4_A,42,198.0,0.315342994297252,VNLVVHNIIFI,-72.14,0.1,2.0454545454545454,70.56363636363636,FWFDVVMYAFF,-113.22
58432,GA,S2A2_A,42,198.0,0.316344233120189,WYTKIHYIMEA,-85.98,0.1,-0.1909090909090909,44.81818181818181,LFEMILMAFPF,-114.04
58642,GA,5TZ2_C,44,198.0,0.1688330734477323,WREYAWCKGFH,-75.42,1.1,-1.0454545454545454,22.9,FWEIQWCIGLH,-92.46
58852,GA,5B8C_C,44,198.0,0.4459338959525613,LCIIPWCPLYI,-100.92,0.0,1.8818181818181816,21.363636363636363,LCPVLWLYLYF,-113.57
59062,GA,4U6V_A,42,198.0,1.1190009678111357,LFCMYLTMFDF,-103.93,-1.0,1.5272727272727271,64.61818181818181,LFCMILLGMDI,-109.86
59272,GA,1S78_B,42,198.0,2.969627261161804,LFCTIRWCLCI,-121.93,1.0,1.8909090909090909,108.30909090909093,LFCNVLRILFI,-133.9
59482,GA,3B9K_A,44,198.0,0.524475988219766,LCMLVLCDFYF,-114.74,-1.0,2.118181818181818,79.0190909090909,LCILMWLFLVF,-122.37
59692,GA,4NP4_A,42,198.0,1.2834651049445658,FDMFVIYIFSL,-136.64,-1.0,1.9727272727272729,20.30909090909091,FDMFVIYIFSL,-136.64
59902,GA,5H35_C,43,198.0,0.6757792234420776,RLEMWITLMRL,-100.29,1.0,0.5090909090909089,2.2363636363636363,FVPFFMKMLRL,-132.23
60112,GA,4ZFO_F,43,198.0,0.0427506460863001,WWWMHIMFFRF,-78.41,1.1,0.5727272727272726,122.63636363636364,LSWFFFKLFVM,-91.56
60322,GA,4YUE_C,44,198.0,0.2947851559695075,LVFTLLYHIIW,-102.17,0.1,1.9363636363636367,60.25454545454545,FIFTLLLAMWW,-103.35
60532,GA,5DFV_A,43,198.0,0.2145030708873973,FMVGLCQLMIS,-93.19,0.0,1.8818181818181812,-5.481818181818182,WLWTHISLLKL,-97.49
60742,GA,2R29_A,44,198.0,0.2858036756515503,HCDVVNMFLIF,-97.57,-0.9,1.5,26.6,HCVVVNMFLIF,-100.65
60952,GA,1NCA_N,42,198.0,1.164214113179375,LFEMYLWAFHE,-113.61,-1.9,0.409090909090909,38.48181818181818,LFRMLLWAFPE,-114.26
61162,GA,4PP1_A,43,198.0,0.614612200680901,LHTWHIKLGTC,-80.85,1.2,0.1454545454545453,26.890909090909084,LWYMHIPQLTC,-84.22
61372,GA,S5D5_A,43,198.0,0.3855529322343714,FNMYFINWFVF,-102.02,0.0,1.1454545454545455,21.19090909090909,FNMYFINWFVF,-102.02
61582,GA,2DD8_S,49,198.0,0.7108953840592328,MTLEMFAMWYW,-110.45,-1.0,0.618181818181818,-2.9545454545454537,IYQISFIDWCV,-115.0
61792,GA,2R0K_A,44,198.0,0.7909896163379445,LCCILPFFVEF,-112.06,-1.0,2.2363636363636363,61.61818181818182,LCCMLWFFYLF,-117.97
62002,GA,S3E3_A,42,198.0,0.3539492873584522,LRGCILKWFFM,-102.81,2.0,1.1272727272727272,28.672727272727272,LFEVVCWLFIL,-105.94
62212,GA,2B2X_A,43,198.0,0.5580095543580896,DTLWKLLCFIL,-91.29,0.0,1.4545454545454546,26.745454545454542,QFMWHIFYFHL,-99.12
62422,GA,3KR3_D,43,198.0,0.1721647837582756,LRVTLVFRLEI,-85.06,1.0,1.263636363636364,36.39090909090909,LRVCLVFRLEI,-86.56
62632,GA,1H0D_C,47,198.0,0.3900966363794663,TYHWKHHQIFI,-59.58,1.3000000000000005,-0.7363636363636362,17.69090909090909,YLWYLSYLCYW,-88.58
62842,GA,5DO2_B,42,198.0,0.6972198626574349,LFNWYHLIFNE,-98.76,-0.9,0.1636363636363635,10.881818181818184,MFNCIIWIMFL,-109.31
63052,GA,5JZ7_B,43,198.0,0.4875072310952579,IACTRIHRFEV,-93.42,1.1,0.3545454545454546,89.89090909090909,IWVMFIHLFEV,-112.77
63262,GA,S5F5_A,42,198.0,0.4276727578219245,FDNMARMQLEM,-94.61,-1.0,-0.4,24.672727272727272,FSMCVYCPLEM,-100.2
63472,GA,1ADQ_A,45,198.0,0.998268113416784,VARFLTLMFIM,-90.28,1.0,2.027272727272727,9.09090909090909,VWFFRTLGFTM,-99.51
63682,GA,2JEL_P,46,198.0,0.1687169565873987,HCMAIILPLMT,-63.74,0.1,1.7454545454545454,82.34545454545456,FICWIILILIG,-74.81
63892,GA,1NSN_S,49,198.0,0.569678502924302,IMLRMCISFWF,-95.87,1.0,1.6818181818181814,26.6,IMIRILIIWWN,-97.93
64102,GA,4N9G_C,43,198.0,0.0038208610871258,DWMFHIMWFHW,-52.57,-0.8,0.118181818181818,67.94545454545455,FWMWFIFLFHV,-61.12
64312,GA,S5A5_A,42,198.0,0.4207975583917954,HDIDIIMWMLL,-107.38,-1.9,1.2545454545454546,30.618181818181817,FDILFIYILCL,-113.02
64522,GA,2R56_A,44,198.0,0.4016419789370368,LCQFENCDAFI,-83.77,-2.0,0.609090909090909,10.272727272727272,LWDFNVPFVVF,-102.28
64732,GA,4ZSO_E,43,198.0,0.7979686610838946,FVVSWPTSECF,-82.19,-1.0,0.7454545454545454,66.54545454545455,FMGFWKYMMCM,-108.68
64942,GA,4Y5V_C,43,198.0,0.8276843603919534,RWTGLILLFHY,-118.21,1.1,0.7000000000000001,97.23636363636362,IFKFLILLFHF,-132.67
65152,GA,4R9Y_D,44,198.0,0.1650596366209142,LNLAVWWVAFP,-72.62,0.0,1.4090909090909092,18.881818181818183,YWLMLWVVLFF,-111.77
65362,GA,3R1G_B,42,198.0,1.440022167037515,WDVLQTYLTFL,-119.91,-1.0,0.709090909090909,49.94545454545454,WFVLITKLIFM,-134.4
65572,GA,S2D2_A,43,198.0,0.3186171265209422,VPFYPIQCFIL,-104.41,0.0,1.554545454545455,95.61909090909091,LLFFMIQMYFV,-111.37
65782,GA,4QEX_A,42,198.0,3.4357927827274097,FYVMVCWRLFS,-99.38,1.0,1.3363636363636362,60.25545454545455,FWVVIHWKLFI,-109.98
65992,GA,3NH7_A,42,198.0,0.3265047984964707,LFTCYLSAIPW,-77.78,0.0,1.2636363636363634,3.8545454545454554,GFCIYLKICDL,-92.91
66202,GA,1S78_B,45,198.0,3.0600162814645206,CFQWRSPPWII,-111.05,1.0,0.0454545454545454,103.87272727272727,MFFILLYPWLI,-132.95
66412,GA,3SQO_A,44,198.0,1.634038490407607,GNHWLIWVMII,-101.66,0.1,1.318181818181818,2.254545454545453,CVHINVWHCIL,-112.63
66622,GA,4KXZ_B,44,198.0,0.3870778224047492,FKFGMLYLWFQ,-121.85,1.0,0.718181818181818,16.954545454545453,LTFGMLLLWFQ,-124.89
66832,GA,3L95_X,43,198.0,0.8769932985305786,RIVYVGQRAYL,-102.86,2.0,0.2727272727272727,-13.200000000000005,YIWFHIGFFRM,-117.55
67042,GA,S4H4_A,43,198.0,0.3205793184392592,YTCTCITLGEW,-65.87,-1.0,0.4636363636363634,10.490909090909092,WWTNHCFQFSV,-86.89
67252,GA,3L5X_A,43,198.0,0.2397952079772949,DMVFHISMTWQ,-74.15,-0.9,0.2454545454545454,32.75454545454545,LTFFLIEMQWI,-87.52
67462,GA,2DD8_S,45,198.0,0.752304939662709,MFQWRQIFTPW,-105.66,1.0,-0.3272727272727274,23.981818181818184,FFRWPLHDIIL,-121.59
67672,GA,5MES_A,42,198.0,0.5071136460584753,CVVEYSWTRIM,-99.55,0.0,0.509090909090909,-11.427272727272728,FFLWVMWHFFM,-120.41
67882,GA,S3B3_A,44,198.0,0.3635632991790771,WTNILLFDFMI,-106.93,-1.0,1.4090909090909092,43.581818181818186,LCNIIMFDLYF,-111.85
68092,GA,5T5F_A,42,198.0,0.945814939106212,RYTRFVSFTPI,-100.71,2.0,0.0181818181818182,-5.481818181818182,RYFRFVCFTFI,-113.26
68302,GA,1WEJ_F,44,198.0,0.1754274298163021,LNLALTCCFSF,-71.49,0.0,1.7090909090909092,9.09090909090909,LCFVMWLCFVF,-79.73
68512,GA,1WEJ_F,45,198.0,0.1746550237431245,VWFIILLYWWA,-73.63,0.0,1.945454545454545,3.50909090909091,VWFIELLLQIV,-79.28
68722,GA,5KTE_A,44,198.0,1.201469961334677,PCVFCWLDLAM,-129.43,-1.0,1.5727272727272723,28.127272727272725,LKQLFLFLFMI,-143.87
68932,GA,2WUC_I,44,198.0,0.7880023647757137,LTPILWFDFMI,-96.44,-1.0,1.5818181818181818,52.49090909090909,PVPILTFGFMF,-107.11
69142,GA,4K24_A,43,198.0,0.5666955218595617,CHVDFIFQTVL,-88.92,-0.9,1.2636363636363634,18.20909090909091,WKLGFFFMELL,-95.78
69352,GA,4Y5V_C,44,198.0,0.7916531142066506,LCFFMWHDLMF,-130.21,-0.9,1.3363636363636362,30.618181818181817,LVIFLWCDLVF,-134.9
69562,GA,S4H4_A,44,198.0,0.340208186822779,WWWIDYQDLWL,-73.69,-2.0,-0.3,59.345454545454544,WPHIMTLDFMF,-86.76
69772,GA,4OII_A,42,198.0,1.2563730127671189,DQCLRDTFLCL,-112.71,-1.0,0.3181818181818183,52.31818181818183,VFILRTCFLFL,-138.59
69982,GA,S4E4_A,42,198.0,0.3297354123171638,FIIRHPVLWTN,-91.84,1.1,0.4909090909090909,35.69090909090908,LIMCWTYLIHF,-103.71
70192,GA,S3H3_A,42,198.0,0.3521903823403751,CDAWTSPCCAQ,-63.74,-1.0,0.009090909090909,46.02727272727273,CDAFTLDCMFY,-85.79
70402,GA,3KS0_J,44,198.0,0.8872231034671559,LPIILWFDLEI,-110.87,-2.0,1.6545454545454543,94.36363636363636,LTIILWLDLSF,-112.24
70612,GA,1JPS_T,43,198.0,0.8220866918563843,IWMVHIKLLVL,-124.98,1.1,2.0636363636363635,55.12727272727273,IWIFLIKLLHL,-129.98
70822,GA,5FB8_C,43,198.0,0.2165932234595803,GLFFFIFWWPI,-78.09,0.0,1.8363636363636369,9.09090909090909,FLGCFIYLLLI,-101.5
71032,GA,S2H2_A,42,198.0,0.3150709446738748,LIVLWIWEFGL,-85.51,-1.0,1.9727272727272729,22.9,LDVLFGWEFCL,-92.64
71242,GA,2R56_A,42,198.0,0.4177408639122458,NTNLKICILCV,-83.56,1.0,1.2909090909090908,-17.07272727272727,LFNCMLHALCP,-95.91
71452,GA,1YJD_C,42,198.0,0.2638352478251737,LFEFGLTAFPI,-91.89,-1.0,1.4636363636363638,26.6,LFEIYLLRFPM,-97.15
71662,GA,3VRL_C,51,198.0,0.2360277526518877,FKPLLLCTNLI,-89.45,1.0,1.3909090909090909,4.545454545454547,FVPLLLCFNLI,-112.61
71872,GA,4OII_A,44,198.0,1.2973064254311957,LNFAQDCMLLF,-120.9,-1.0,1.1545454545454543,42.57272727272728,LWFVLDCMLLF,-136.41
72082,GA,3KS0_J,43,198.0,0.8670864385717055,RMNWIPLWQLF,-93.16,1.0,0.1727272727272727,18.57272727272727,YWKFCILLQLY,-100.43
72292,GA,5TLJ_X,43,198.0,0.1155850326313692,VKTFFILLFQV,-85.21,1.0,1.8909090909090909,28.345454545454544,VWCGLWFLLIV,-100.08
72502,GA,S5H5_A,43,198.0,0.4741602855570176,FKLPFGKGMPL,-92.95,2.0,0.2999999999999999,47.23636363636364,WALPFKKLMAL,-94.77
72712,GA,5HI4_B,44,198.0,0.3077337040620692,LCLMLKIDLYF,-105.67,0.0,1.6545454545454543,11.163636363636364,LTLILKFCFII,-111.8
72922,GA,5FB8_C,44,198.0,0.2239929227267994,LTPKNTLVFFM,-80.91,1.0,0.809090909090909,1.3727272727272726,HTLILWFVFFI,-99.63
73132,GA,1S78_B,46,198.0,2.900284107993631,TFWLLSDQYLR,-118.0,0.0,-0.0909090909090909,42.18181818181819,RFLLLSMIWLR,-128.36
73342,GA,S4D4_A,43,198.0,0.3096003672655891,LERCFKLWLQV,-95.96,1.0,0.4181818181818181,43.23636363636364,LLFCFKLRLVV,-119.42
73552,GA,S3C3_A,44,198.0,0.3614028201383703,PVFGMHHWLFF,-109.1,0.2,0.8181818181818182,87.27272727272728,WVFIMHHWLFF,-113.67
73762,GA,S2H2_A,43,198.0,0.3192597487393547,LWYMWKLWSLW,-74.83,1.0,0.3363636363636363,105.9,FWGDFYLHELV,-90.92
73972,GA,5EII_G,44,198.0,0.4895903783686021,TNFGRVCDHYM,-81.41,0.1,-0.5181818181818183,79.16363636363636,PLFFMCFFASW,-95.17
74182,GA,3U9P_C,42,198.0,0.5115148390040678,ISRGILIVCFV,-112.71,1.0,2.3000000000000003,20.954545454545457,LFQPFIILFFF,-128.75
74392,GA,5E94_G,42,198.0,0.4701040352092069,LANNVQTLLTW,-92.69,0.0,0.418181818181818,-4.572727272727272,LQICVDVLLRW,-102.71
74602,GA,S2A2_A,44,198.0,0.3564250679577098,PWVVCLLTKVF,-89.15,1.0,1.6727272727272728,8.545454545454545,KMIVCLLDLQF,-114.34
74812,GA,2JEL_P,42,198.0,0.1453630082747515,ADCFSITHICL,-64.27,-0.9,1.2909090909090908,58.82727272727272,ITFLGIQVLFL,-77.68
75022,GA,5C0N_A,44,198.0,0.3695407334495993,LLCWSLSVCFF,-108.73,0.0,2.1545454545454543,30.618181818181817,LWCISLLTFFF,-110.57
75232,GA,5EZO_A,44,198.0,1.12348753564498,LGPPFDFDHHF,-117.32,-1.7999999999999998,-0.4363636363636364,50.26363636363636,LWFIFWFDLVF,-141.03
75442,GA,4HJ0_B,44,198.0,0.2701272754108204,FAIIMWCDVFF,-96.6,-1.0,2.1272727272727274,26.6,HLVIFLIAFFF,-101.48
75652,GA,2ARJ_RQ,44,198.0,0.9641128918703864,FCPWLWLFLAW,-114.1,0.0,1.545454545454546,67.94545454545454,FHIFLWLFVVW,-117.84
75862,GA,2VXQ_A,44,198.0,0.2242379539153155,MNPAFWCFVFF,-90.49,0.0,1.4181818181818182,23.981818181818184,LFPIFWYVVFF,-96.54
76072,GA,4U1G_A,43,198.0,1.2215515305014215,LSSRNVFFMHI,-117.36,1.1,0.6545454545454545,147.34545454545452,FHSMFLKLMFF,-131.43
76282,GA,1ADQ_A,50,198.0,0.99630404921139,RSLFNFIYAAC,-82.62,1.0,0.8999999999999999,96.84545454545454,LFLFLTFFCVL,-109.93
76492,GA,1NSN_S,50,198.0,0.5431856197469375,LPALYTWYLWV,-90.07,0.0,0.9727272727272728,36.53636363636363,LSLLITLGLLV,-99.68
76702,GA,3L5W_I,43,198.0,0.0979122905170216,WWFDRVSLQLL,-94.2,0.0,0.3909090909090909,43.09090909090909,FFFDCHYLQLF,-100.88
76912,GA,S4H4_A,42,198.0,0.3247198076809154,LFICKLWTFPE,-69.45,0.0,0.8727272727272727,53.763636363636365,GFIAKLWHLDL,-94.63
77122,GA,S5G5_A,42,198.0,0.4118515182943905,MFNLDILLCCF,-68.15,-1.0,1.945454545454545,26.6,MFNLILQLLFF,-102.46
77332,GA,1H0D_C,43,198.0,0.3470434090670417,SWMTLDTCMHL,-79.48,-0.9,0.3727272727272727,96.04545454545456,NMVVTNFFWIW,-88.01
77542,GA,4QNP_A,44,198.0,1.2752318522509407,FCVIILFKLCF,-121.43,1.0,2.754545454545455,-1.6363636363636338,FCVIILFKLCF,-121.43
77752,GA,S5G5_A,44,198.0,0.39790379299837,FTCFPIELWMQ,-92.41,-1.0,0.7363636363636362,102.74545454545454,FWCCKMELWMQ,-95.85
77962,GA,2YC1_C,44,198.0,0.1606653437894933,HAFGMIFEAFW,-92.72,-0.9,0.9454545454545454,9.09090909090909,WVFIMIHEAFW,-100.24
78172,GA,1ZTX_E,44,198.0,0.2679689070757697,LNCASLVLVFF,-103.84,0.0,2.309090909090909,6.472727272727273,LALICLQWVIF,-110.28
78382,GA,3BGF_S,42,198.0,0.6672032931271721,NRVWLANMMIV,-95.36,1.0,0.8999999999999999,9.972727272727273,HWGMVDWWLIF,-105.6
78592,GA,2ZCH_P,44,198.0,0.5470072451759788,DCPVPWCDVYF,-90.33,-2.0,0.3454545454545454,69.65454545454544,WWEILWMDLYF,-107.52
78802,GA,4PP1_A,44,198.0,0.6500777707380407,TACTHYCVEAW,-55.37,-0.9,0.2272727272727273,111.76363636363637,TPGYLWYVLVF,-81.5
79012,GA,S3B3_A,43,198.0,0.3580476115731632,FGVRLVDFLIW,-114.5,0.0,1.5272727272727271,-11.427272727272728,FHLMLKLMALW,-117.51
79222,GA,5DMI_A,43,198.0,0.413868413251989,VMNPSRFLAMY,-77.51,1.0,0.4272727272727271,63.01818181818181,FLEFCKLRMLM,-104.33
79432,GA,2YPV_A,46,198.0,0.9551620834013996,QFDLVTFMNCW,-98.17,-1.0,0.5363636363636363,35.86363636363637,TFSLLGVIYCW,-103.95
79642,GA,2R29_A,43,198.0,0.2827916145324707,WMEWMYPMQEN,-79.74,-2.0,-1.181818181818182,75.02727272727272,LMYFMYPMQEN,-89.83
79852,GA,3RAJ_A,42,198.0,0.7670695992077098,LYSCILWMIYE,-107.99,-1.0,1.2,92.43636363636362,LYVMILWMLPE,-111.27
80062,GA,4DKE_A,42,198.0,0.5203254292992985,VNEMILMAFNW,-112.91,-1.0,0.8636363636363638,28.39090909090909,VFLFCLFYLCI,-140.87
80272,GA,S5H5_A,44,198.0,0.3666346984751084,LQGTYGLPMHH,-71.63,0.2,-0.4363636363636364,86.01818181818182,LQICLKLPVLF,-100.95
80482,GA,3HI6_A,42,198.0,0.4787722545511582,VIGMVLDISSL,-111.49,-1.0,1.945454545454545,26.6,VICMILQTMSL,-118.67
80692,GA,2B2X_A,42,198.0,0.4903244691736558,WCFDNSWTQNR,-70.31,0.0,-1.5,-0.2090909090909086,WQIDYSWFQLR,-92.77
80902,GA,1NSN_S,45,198.0,0.5559890901341158,PWFIGFLIWFT,-95.57,0.0,1.518181818181818,6.472727272727273,FWLIQFMIWFK,-100.54
81112,GA,1RJL_C,44,198.0,0.2931475288727704,FCPVCWCTGYI,-79.33,0.0,1.2818181818181815,79.83636363636366,FWIVLLLTGVI,-90.61
81322,GA,S2B2_A,44,198.0,0.3060588345808141,SPPFCWLTLWD,-96.9,-1.0,0.2636363636363635,138.32727272727274,FKILLWCFVVD,-109.58
81532,GA,5TH9_A,44,198.0,0.6973092555999756,LWLVLWCDLVW,-127.73,-1.0,1.8090909090909089,80.87272727272726,LWLVLMCWFIF,-134.58
81742,GA,1OB1_C,48,198.0,0.2994330490336698,MYPFYAFFHGP,-76.27,0.1,0.2454545454545453,101.08272727272728,INCFWVFWFTI,-105.53
81952,GA,1ZTX_E,42,198.0,0.2723646023694206,FFVYMFQVVCL,-105.4,0.0,2.2181818181818183,52.83636363636364,FIVWFIFLCCL,-110.15
82162,GA,1WEJ_F,47,198.0,0.1714194522184484,IIWRMCYCCTL,-70.7,1.0,1.3454545454545457,38.72727272727273,CLYFLSWCLVL,-80.11
82372,GA,5MES_A,44,198.0,0.4868571968639598,VVWLCWGDFVI,-112.66,-1.0,1.8636363636363635,25.55454545454545,VVWLLWFDFVI,-121.23
82582,GA,S2G2_A,44,198.0,0.3142325667773976,WGFICYQWHDL,-87.02,-0.9,-0.0090909090909091,21.19090909090909,FVFLMCQWCFI,-94.17
82792,GA,3TT1_A,44,198.0,1.6299728575874777,LQPICWFPLYF,-138.35,0.0,1.0272727272727271,95.27272727272728,LFPILWCWLYF,-147.47
83002,GA,1H0D_C,44,198.0,0.3460648620829862,LWFYDPNEILW,-70.7,-2.0,-0.0272727272727273,138.3281818181818,LWMMEKLFVVH,-89.31
83212,GA,5EU7_A,44,198.0,0.5120112054488238,IVGIIRVWQFR,-107.71,2.0,0.9909090909090909,-20.91818181818181,WWYIITFVCFI,-115.11
83422,GA,3JBQ_B,43,198.0,1.2153599472606884,YMHYTIVQQWM,-99.38,0.1,-0.1727272727272727,164.65454545454543,LMFFPIFLQWM,-118.29
83632,GA,5TH9_A,42,198.0,0.6992620650459739,PDAFTLWLFFI,-118.71,-1.0,1.4181818181818182,34.981818181818184,LFFCCLWPFFF,-133.56
83842,GA,1FBI_X,48,198.0,0.3165046327254351,MLVGLNLFMCT,-96.35,0.0,1.8272727272727272,31.009090909090908,MLVNLGLFWCT,-96.45
84052,GA,5JZ7_A,43,198.0,0.4158270148669972,YMFLNIKLFVL,-109.4,1.0,1.718181818181818,73.54545454545455,YMFLNIKLFVL,-109.4
84262,GA,1RJL_C,42,198.0,0.2825426634620218,PFIMMVMQDSN,-70.41,-1.0,0.3909090909090909,52.14545454545456,FFEYMLIKLAV,-86.4
84472,GA,5TLJ_X,44,198.0,0.1160784889669979,LFYWGNDFWIP,-94.24,-1.0,0.1636363636363635,2.682727272727275,LCVWLLPMLII,-102.54
84682,GA,S2D2_A,42,198.0,0.3094944883795345,CTFCDLWICPL,-102.44,-1.0,1.4272727272727272,106.49090909090908,FDIMDLQVLCL,-105.61
84892,GA,1H0D_C,51,198.0,0.397750833455254,GIQWQNFLHMG,-73.82,0.1,-0.2181818181818182,-12.29090909090909,CFLFCMLMHME,-91.23
85102,GA,2Q8A_A,44,198.0,1.293990037020515,WNCIMWCDLMF,-105.03,-1.0,1.0090909090909088,35.2,WCIVMLLVLVL,-114.74
85312,GA,S4C4_A,42,198.0,0.3372594608980067,LMQTYLVVASN,-90.44,0.0,0.8999999999999999,2.2363636363636363,LIAPILWDFFI,-113.55
85522,GA,4RGM_S,42,198.0,0.7925092472749597,LFVPVCWVMIN,-93.4,0.0,2.0090909090909093,57.91818181818181,FFIMVLWAMFF,-104.62
85732,GA,3HI6_A,44,198.0,0.4594009623808019,FNIACLLFLAF,-112.85,0.0,2.4454545454545458,106.49090909090908,FTIIVLLFLVF,-118.64
85942,GA,5IKC_M,44,198.0,0.2459896943148444,LCHFIWFQWEF,-54.96,-0.9,0.6545454545454542,29.300000000000004,LCDFVLMQLHF,-97.33
86152,GA,1ADQ_A,42,198.0,1.016544959124397,HYACIRNICSN,-71.64,1.1,-0.0909090909090909,161.67272727272726,HYCLILWIMKI,-98.59
86362,GA,5F3B_C,43,198.0,0.513599998810712,QAALLDFQCMV,-77.03,-1.0,1.1,25.01818181818182,QMKFWIFFFIM,-96.54
86572,GA,3RVV_A,43,198.0,0.6975320787990794,FIFMYILLESL,-115.8,-1.0,2.027272727272728,65.63636363636364,FIFMYILLESL,-115.8
86782,GA,3B9K_A,42,198.0,0.5216126652324901,FHFMITWMWFH,-109.89,0.2,0.7090909090909091,7.527272727272728,FFLAILWLFFF,-127.14
86992,GA,S2C2_A,43,198.0,0.3278442621231079,WFYSWCLLAKF,-104.61,1.0,0.8818181818181817,56.23727272727273,FSPIWDFLMLL,-119.07
87202,GA,1PKQ_J,43,198.0,0.3187692305620979,FVMGMRTFLEM,-103.29,0.0,0.9272727272727274,13.454545454545457,FFMTWCLFFRF,-111.82
87412,GA,1NSN_S,51,198.0,0.5487712902181289,CFFGIWLFWLL,-98.83,0.0,2.2363636363636363,23.809090909090905,EFFIWYNLWLL,-100.93
87622,GA,1MHP_A,44,198.0,0.4749794497209437,HWQIMIVLCMF,-104.16,0.1,1.681818181818182,28.39090909090909,LVHIKIFLYIF,-110.93
87832,GA,3VG9_A,42,198.0,1.1547557536293478,LFALSLTVLDY,-136.86,-1.0,1.6090909090909091,9.09090909090909,LFCLYLQIICF,-145.67
88042,GA,S3E3_A,44,198.0,0.3576221395941341,LFCILLCFYGS,-99.24,0.0,2.1818181818181817,48.519090909090906,LCDILWIFLFW,-107.88
88252,GA,4HJ0_B,43,198.0,0.2686989026911118,DWTFFVQLFIF,-91.15,-1.0,1.3727272727272726,6.6454545454545455,CFFWFILLFRV,-102.49
88462,GA,3Q3G_E,44,198.0,0.5405547969481524,LNEALWIPLFF,-86.71,-1.0,1.2545454545454546,28.0,LYPVLWIPLFF,-109.36
88672,GA,1KB5_AB,42,198.0,0.8644180227728451,YFIFSLWHFWY,-117.96,0.1,0.7545454545454544,42.71818181818182,MYIDFLWFLII,-124.7
88882,GA,5JZ7_B,42,198.0,0.429724419818205,HDMCYMQMLRI,-100.91,0.0999999999999999,0.0454545454545452,59.69090909090909,HQMMVFYILEI,-106.85
89092,GA,3RKD_A,42,198.0,0.461710256688735,FGSRIHMELYI,-76.68,0.1,0.3454545454545453,37.81818181818182,FFINICMEMPI,-95.01
89302,GA,2ARJ_RQ,42,198.0,0.99764444547541,LFWNYLWNFPW,-107.74,0.0,0.0545454545454544,54.28181818181818,LFTLILWLLFW,-122.69
89512,GA,1H0D_C,50,198.0,0.4015667298260857,TRMRICSEMWT,-63.54,1.0,-0.4363636363636364,6.081818181818185,TLMRIYEFMWT,-85.96
89722,GA,3TT1_A,43,198.0,1.6836200391545015,FMHFMIFMRVF,-139.26,1.1,1.6272727272727274,44.88181818181818,FMHILIFFRIL,-143.22
89932,GA,S4A4_A,42,198.0,0.3146015055039349,LFSYYHWAFYI,-121.34,0.1,0.6272727272727272,44.88272727272727,LFRMIHWDLFI,-126.52
90142,GA,1OAZ_A,43,198.0,0.3281852077035343,WIFGHILLQLL,-112.32,0.1,1.7272727272727273,96.1818181818182,WLLGFILLQLH,-116.32
90352,GA,5JW4_A,42,198.0,1.34263673249413,CYLMPETLCFI,-120.06,-1.0,1.3363636363636362,64.83636363636363,CYWFNEIWFFI,-128.62
90562,GA,5D93_A,43,198.0,0.7559981907115263,IHLVRILDFHV,-107.41,0.2000000000000001,1.2181818181818185,30.963636363636365,WFLMRILDFPL,-115.83
90772,GA,3SKJ_E,42,198.0,0.6401851527831134,VRMVVGYHHNF,-88.35,1.2000000000000002,0.1090909090909089,12.736363636363636,VDMLMKWVLFF,-106.02
90982,GA,1OSP_O,43,198.0,1.2585104142918306,LLMHLDFMLHI,-109.7,-0.8,1.4909090909090907,94.25454545454546,LLMHLDFLLHL,-117.59
91192,GA,S4A4_A,43,198.0,0.3311229874106014,CFDVWYLNFQL,-120.49,-1.0,0.6545454545454544,6.6454545454545455,FFNVWYLSFAF,-125.24
91402,GA,S3A3_A,43,198.0,0.3439802562489229,MSCMRIYLLWM,-104.62,1.0,1.1636363636363638,144.50909090909087,VMCFRIFLLWM,-114.12
91612,GA,3VRL_C,44,198.0,0.2229089105830473,CWPVLWIDRIQ,-92.14,0.0,0.4181818181818181,62.8,MHQFHIVFWIF,-107.17
91822,GA,1QFW_AB,43,198.0,0.7496684789657593,LLAALYLMHLF,-104.37,0.1,2.0727272727272728,61.16363636363637,LCMFLILLVLF,-113.29
92032,GA,2JEL_P,43,198.0,0.1623322472852819,YFTGIVLLFHV,-72.82,0.1,1.8636363636363635,-14.063636363636364,WLIGFILLFHV,-79.44
92242,GA,4IJ3_A,44,198.0,0.8718564440222347,LCPMLWCALYF,-105.39,0.0,1.736363636363636,41.27272727272727,LCPMLWCDLFF,-107.76
92452,GA,S3E3_A,43,198.0,0.3827765408684225,WVLTFMFLFSF,-94.62,0.0,2.0454545454545454,12.59090909090909,LWLWHMFLVAF,-107.37
92662,GA,1FBI_X,49,198.0,0.3307665165732888,IMHKICMVYWF,-95.5,1.1,1.181818181818182,88.32727272727273,IMQKFCIVYLF,-99.84
92872,GA,5KTE_A,43,198.0,1.2180431169622086,FLTRHIFMLLM,-141.48,1.1,1.5363636363636362,66.54545454545455,FLNLYVFFMLM,-149.21
93082,GA,4I18_R,44,198.0,0.7995910083546358,MNPAFWFWLYF,-116.4,0.0,0.7,35.2,FCPVLLFWLYF,-127.79
93292,GA,1FBI_X,44,198.0,0.3158418360878439,YTIRIPCDLFW,-93.63,0.0,0.509090909090909,9.40909090909091,LVHMLWFDFVL,-105.14
93502,GA,1NCB_N,43,198.0,1.132744424483355,IYCDLKFLHLM,-125.39,0.1,1.018181818181818,18.881818181818183,IYCDLKFLHLM,-125.39
93712,GA,4YPG_C,44,198.0,0.6276390552520752,FNMKLWLTCVM,-86.69,1.0,1.0818181818181818,27.263636363636365,FHCIHLLQCVM,-96.7
93922,GA,3R08_E,43,198.0,0.2465740161783555,FLMHYPGYCMM,-86.63,0.1,0.6363636363636364,131.62727272727275,FLMALPQWAMF,-91.34
94132,GA,4OKV_E,43,198.0,0.1243430165683522,PMKLLRFFLCW,-69.87,2.0,0.9545454545454544,33.55454545454545,LWTFFFFFLPW,-74.12
94342,GA,S5A5_A,44,198.0,0.4299544446608599,WCPVLWFKLFF,-100.95,1.0,1.4,44.25454545454545,IKIKMEFLLIF,-113.05
94552,GA,5LQB_A,42,198.0,0.378183084375718,AHRPIAIVMFM,-97.18,1.1,1.2818181818181815,11.163636363636366,MFRDIAIVWFW,-108.99
94762,GA,2YPV_A,45,198.0,0.915304043713738,WYNFPGLMEIR,-76.82,0.0,-0.2454545454545455,30.445454545454545,WFFSVQWMEIN,-96.75
94972,GA,S2F2_A,43,198.0,0.311048339394962,WQFYFILLFML,-103.39,0.0,1.8636363636363635,49.38272727272727,WQFYFILLFML,-103.39
95182,GA,1ADQ_A,44,198.0,1.0090661259258495,PTLVMLVVCMF,-91.09,0.0,2.454545454545454,38.72727272727273,FICHILVFFFI,-106.69
95392,GA,4QWW_A,44,198.0,1.951797871028676,LNLALLLMAMD,-121.71,-1.0,1.7636363636363634,20.30909090909091,LCLILLLDWMW,-135.35
95602,GA,4LU5_B,43,198.0,0.2918899970896104,CPLMHLLFFSL,-102.77,0.1,1.781818181818182,78.67272727272727,LPLAHILFEVL,-103.39
95812,GA,5C7X_A,42,198.0,0.3251703346476835,LVEMYLWAFSM,-109.6,-1.0,1.2454545454545456,38.48181818181818,LVEVVLYAFFM,-113.8
96022,GA,1ADQ_A,43,198.0,0.9434739772011252,FFMFLIAFQWM,-91.01,0.0,1.881818181818182,30.618181818181817,FMMFLILMQMM,-103.98
96232,GA,3KJ4_A,43,198.0,0.9978274457594928,FGTWFILLFHM,-108.36,0.1,1.5636363636363635,5.21818181818182,FLCELIFWLHV,-115.28
96442,GA,1OSP_O,42,198.0,1.3205588705399458,VYRIIWWLCMF,-97.98,1.0,1.5090909090909088,27.71818181818182,VLCIILHVRFV,-109.86
96652,GA,1H0D_C,45,198.0,0.3845543580896714,HWLLGDLIIAT,-85.74,-0.9,1.2272727272727273,17.69090909090909,VILIGKLIWIT,-90.65
96862,GA,4QWW_A,42,198.0,1.9407899029114668,LQPMYSFILWF,-108.3,0.0,1.0454545454545452,109.94545454545454,LFQSIFFMFFW,-137.65
97072,GA,1OB1_C,43,198.0,0.3131947377148796,FPVPYLLLMKL,-99.01,1.0,1.4272727272727272,53.9,WHFFYVLLFHW,-101.82
97282,GA,S5B5_A,44,198.0,0.3851254897959092,FCEHFLITLVL,-95.79,-0.9,1.8909090909090909,-7.1909090909090905,FCIANLICLYF,-108.28
97492,GA,1FBI_X,46,198.0,0.334878872422611,IFNQVGCNYWL,-94.08,0.0,0.4272727272727272,-10.545454545454543,IFNLVGLNIIL,-105.36
97702,GA,3KR3_D,44,198.0,0.1625125618541942,LNCAILCVLYI,-78.61,0.0,2.418181818181818,17.12727272727273,LWAILLFVFMF,-82.78
97912,GA,5E8E_LH,44,198.0,0.9966425755444694,QCEIIMIDIYL,-108.24,-2.0,1.3090909090909089,19.745454545454542,LNHVEMYILMF,-120.65
98122,GA,3SQO_A,43,198.0,1.643128949053147,WWMWYIPFFCL,-105.45,0.0,1.1545454545454543,63.01818181818182,FWLALHFQFCL,-115.6
98332,GA,2W9E_A,44,198.0,0.3483234433566822,GYFISLQIFTT,-62.55,0.0,1.0,31.009090909090908,HTFRFILVCFF,-102.81
98542,GA,3SKJ_E,43,198.0,0.656478762626648,LWVTWYIKHEI,-95.85,0.1,0.2363636363636362,11.309090909090909,LWFCWLIMFHI,-110.23
98752,GA,4N9G_C,44,198.0,0.0042453303056604,WIWTSLARMVF,-50.7,1.0,1.018181818181818,-4.572727272727272,FMIIMLFAMVF,-60.07
98962,GA,1OB1_C,42,198.0,0.3558930719600004,NDFLDTQVWCH,-80.61,-1.9,-0.5000000000000001,4.500000000000003,IQIRIFPACIF,-97.94
99172,GA,5L0Q_A,44,198.0,1.0917810131521786,LRNVVLLCHMF,-98.04,1.1,1.4363636363636365,67.45454545454545,LSLGLLLCVQL,-111.2
99382,GA,3RAJ_A,46,198.0,0.7509178133571849,AFSALIFNYCL,-103.27,0.0,1.6545454545454543,26.6,MFYAFIVDFWW,-110.58
99592,GA,4KI5_M,44,198.0,0.5164617089664235,RCFGPNKDLLF,-100.8,1.0,-0.1545454545454546,30.618181818181817,RVFGLNKFLLF,-113.65
99802,GA,3SQO_A,42,198.0,1.5356426870121676,AICPILQICFY,-110.01,0.0,1.8636363636363635,103.38272727272728,VIALILFICFL,-125.92
100012,GA,5T5F_A,43,198.0,0.8745241024914909,IMMMLCLEHIP,-94.2,-0.9,1.5,51.83636363636363,VLMMLDFFLWL,-117.74
100222,GA,3U9P_C,44,198.0,0.4945290299022899,LGIFCLLQLVF,-120.22,0.0,2.5545454545454547,48.51818181818182,LGAFCLIVLFF,-127.79
100432,GA,S3A3_A,44,198.0,0.3833815560621373,LVFFVWHDLFF,-117.09,-0.9,1.7818181818181822,30.618181818181817,FMFFELVQLFL,-118.96
100642,GA,S4B4_A,43,198.0,0.2948286813848159,WVTMSMCLMVI,-94.82,0.0,2.0454545454545454,51.10909090909091,WSHMVIVLMKL,-107.33
100852,GA,4N9G_C,42,198.0,0.0049754170810475,LFVMIFWVFCF,-61.99,0.0,2.854545454545455,1.3727272727272726,LFVMIFWVFCF,-61.99
101062,GA,4Hj0_A,42,198.0,0.2821171143475701,LYRMILWCMCI,-86.55,1.0,1.7,62.39090909090908,HYRMIHWMMEI,-89.78
101272,GA,3VRL_C,43,198.0,0.2506833847831277,LHEFHWFIKKH,-91.25,1.3,-0.7181818181818183,-1.2454545454545456,FHTWHLLLFFF,-112.26
101482,GA,3RAJ_A,51,198.0,0.7813053972580853,RRFMWRQMFQE,-72.87,2.0,-1.4090909090909092,96.1818181818182,PFIFIHILMYI,-109.77
101692,GA,4ZFG_A,43,198.0,0.7676497417337754,IATAHYKFFIF,-92.25,1.1,1.0818181818181818,41.31818181818181,IWCWMIFLFVF,-113.9
101902,GA,3MJ9_A,43,198.0,0.9478053696015302,YHCMFILFLSM,-96.86,0.1,1.7,67.45454545454545,FLLTLHFMLPF,-109.32
102112,GA,5DHV_M,43,198.0,0.0743389620500452,MWVCFIKVHMV,-63.52,1.1,1.6545454545454548,-14.063636363636364,VYWFFIFMLIV,-71.41
102322,GA,2ARJ_RQ,43,198.0,0.963416716631721,RYKWLFFMQVM,-100.74,2.0,0.3,-0.2545454545454539,DMTFLFFLQWM,-116.86
102532,GA,4KXZ_A,42,198.0,0.3776097367791569,MICTITYVWAS,-85.22,0.0,1.3636363636363638,25.063636363636363,MHCLILYVWFF,-105.08
102742,GA,2JEL_P,50,198.0,0.1521261018865248,VFVQFESYLAI,-73.86,-1.0,1.3636363636363635,19.745454545454542,LFEYIDIWCII,-87.75
102952,GA,5JZ7_B,44,198.0,0.459385963047252,FNLMCWPQLYF,-102.75,0.0,0.6181818181818182,48.127272727272725,FNLVCLLILAF,-118.27
103162,GA,3DVG_XY,42,198.0,0.5170034520766315,LKFLDIQVRCR,-107.02,2.0,0.1545454545454544,-5.481818181818182,LLFLDICVDWL,-120.41
103372,GA,4K3J_A,42,198.0,0.7222396836561316,WHVFGIQLFEL,-100.54,-0.9,0.9454545454545452,22.9,LDLLDIQYRFL,-116.31
103582,GA,1FBI_X,51,198.0,0.3234155668931849,LFQECNLYAMM,-93.01,-1.0,0.609090909090909,85.45454545454545,LVWECNIWVML,-99.34
103792,GA,3HI6_A,43,198.0,0.482952685917125,LPVPRMRMELR,-95.27,2.0,-0.4181818181818181,65.41818181818182,LPSRCLFMFLM,-120.35
104002,GA,2DD8_S,48,198.0,0.7207362090840059,IWIWEVFQHGL,-111.78,-0.9,0.6727272727272726,-0.3363636363636356,IFKWTIFQLEM,-117.17
104212,GA,4U1G_A,42,198.0,1.2258744941038244,LFELNICHFML,-128.49,-0.9,1.4272727272727272,69.24545454545454,LFVLELQAGFL,-140.41
104422,GA,3VRL_C,48,198.0,0.2575503096860997,MITGGFLLWCF,-105.3,0.0,1.7909090909090908,34.11818181818182,FIIEMLFVFLF,-108.03
104632,GA,4QEX_A,44,198.0,3.362547755241394,LHFFCWIFLVI,-114.08,0.1,2.509090909090909,21.19090909090909,LCFFLIQWLFI,-115.32
104842,GA,2YPV_A,47,198.0,0.8748995065689087,YVWCFREVREA,-89.8,0.0,-0.2454545454545454,9.09090909090909,IVWIFQYIRIR,-103.68
105052,GA,S4B4_A,42,198.0,0.3165600369958317,WYECWFYLGQR,-97.89,0.0,-0.6545454545454547,93.34636363636363,WRCCWLYLLRY,-106.24
105262,GA,4I77_Z,44,198.0,0.2389014608719769,THLICTFFYAL,-79.88,0.1,1.4636363636363638,101.11,LHLTFTIFLPF,-104.57
105472,GA,2JEL_P,51,198.0,0.1562769483117496,TRLFWTLLWNI,-72.3,1.0,0.6818181818181817,68.11818181818181,FRMFWMLSILI,-76.95
105682,GA,1OSP_O,44,198.0,1.2657067425110762,WFAGPINVHIH,-96.25,0.2,0.4545454545454545,60.25454545454545,WFQIKICMFFW,-111.52
105892,GA,2W9E_A,43,198.0,0.3858874615500955,FAMCCITWFCY,-100.15,0.0,1.6727272727272726,-4.572727272727272,FMSMQWALMML,-101.72
106102,GA,5EZO_A,42,198.0,1.1006741453619564,DWNLITYVFGM,-109.0,-1.0,0.6272727272727271,20.30909090909091,WRILILWVFGM,-125.95
106312,GA,S2H2_A,44,198.0,0.3002149287392111,LQLIMGFQMSL,-87.36,0.0,1.2999999999999998,78.67272727272726,LQLTMGYDMFL,-90.96
106522,GA,1TQB_A,43,198.0,0.3573308972751393,FIFSWWFLHLV,-114.73,0.1,1.718181818181818,9.09090909090909,LYFSFFFLALL,-121.99
106732,GA,5F3B_C,42,198.0,0.5165303524802712,FKIYGMSVILA,-85.76,1.0,1.554545454545455,37.44545454545455,WIIWGMSYLSY,-98.93
106942,GA,3UBX_A,43,198.0,1.2376230113646562,FHNVPSMRGTV,-97.16,1.1,-0.1454545454545456,43.345454545454544,FPLMFILRFKC,-117.22
107152,GA,4U1G_A,44,198.0,1.2470336381126852,LCPVIAFWLYF,-121.55,0.0,2.0363636363636366,55.32727272727273,LCPVPWCFLEF,-135.19
107362,GA,1NSN_S,46,198.0,0.6194487950381111,PGWHLPGTFVW,-75.79,0.1,0.1,62.84545454545454,FQWSLVVTFLH,-92.74
107572,GA,5J13_A,43,198.0,0.2171766757965088,RCFWLIFMNAM,-86.97,1.0,1.1909090909090911,20.30909090909091,FCFFTIFMFWC,-99.07
107782,GA,5EU7_A,42,198.0,0.5188177894143498,WIVCIIYYMCL,-98.81,0.0,2.263636363636364,70.04545454545455,WWICIIYLLCL,-113.82
107992,GA,3GI9_C,44,198.0,1.743612429674934,LRIKLLKDFYQ,-128.22,2.0,-0.1727272727272727,26.228181818181817,LTIVLWCLVYF,-141.79
108202,GA,4QCI_D,44,198.0,0.3563883655211505,LNQIDPMDLSF,-90.14,-2.0,0.0363636363636363,-4.618181818181818,LFVMLLLSVLV,-112.08
108412,GA,4ZSO_E,44,198.0,0.8917981877046472,LNHAGNVDLFF,-100.46,-0.9,0.4636363636363636,-12.29090909090909,LCYVMNWDLFF,-111.74
108622,GA,3NH7_A,44,198.0,0.3241458570255953,VGYIGLVCCFT,-85.98,0.0,1.9727272727272729,-6.345454545454546,HGLLGLRFCFT,-93.93
108832,GA,4K9E_C,42,198.0,0.6759452188716215,CIFYYTWAWIH,-112.09,0.1,0.7090909090909091,26.11909090909091,RFIPILPILLF,-130.48
109042,GA,5CZV_A,43,198.0,0.8605814260594985,FWHFLIFCHKM,-102.45,1.2,0.8999999999999999,101.99090909090908,WPHWLIYVFKM,-113.28
109252,GA,3CVH_ABC,44,198.0,1.6668194953133078,FTKGNDIIGDW,-88.0,-1.0,-0.4545454545454545,-6.345454545454546,FKPIFDFIMMW,-111.94
109462,GA,1S78_B,50,198.0,3.0107286397148583,LFLLMTIYMIV,-128.03,0.0,2.6545454545454543,38.7,YFLLITLFLIY,-135.55
109672,GA,4KXZ_E,43,198.0,0.4002956432454726,IMVDFMFLEWW,-129.66,-2.0,1.1909090909090911,-25.09090909090909,CMFFLILWLVR,-133.18
109882,GA,1FSK_A,42,198.0,0.3980295728234684,RAFPAFIQMDK,-63.92,1.0,-0.1272727272727272,36.39090909090909,FTFYEFIPCDF,-88.57
110092,GA,5TH9_A,43,198.0,0.6887730219784904,QVFWMIFLQHF,-124.7,0.1,1.063636363636364,43.97272727272728,FLLWFIFLENF,-134.85
110302,GA,1FBI_X,47,198.0,0.3245963910046746,YTIRLDPFCFE,-90.13,-1.0,0.118181818181818,18.881818181818183,LTIELQMFKFW,-100.36
110512,GA,3WD5_A,43,198.0,0.5533534779268152,ICTFLIFVFHM,-118.25,0.1,2.3545454545454545,49.94545454545454,IWHFLIFLMKL,-123.11
110722,GA,3SKJ_E,44,198.0,0.6441125869750977,LTPIMWVALMI,-104.38,0.0,2.109090909090909,1.3727272727272726,LCIKMLVILLI,-110.78
110932,GA,1H0D_C,42,198.0,0.3429122532115263,NQQWIDHWLCI,-77.73,-0.9,-0.3363636363636366,28.345454545454547,MQIDIDTWMCI,-80.62
111142,GA,4RGM_S,43,198.0,0.783426516196307,RMTWLIYMFWV,-91.67,1.0,0.9818181818181816,36.25454545454545,WWLMLIFLFLL,-107.45
111352,GA,3VRL_C,49,198.0,0.2389593825620763,YMNKRYLICSW,-89.59,2.0,-0.3181818181818182,93.34545454545452,MVQLDFLICWF,-110.0
111562,GA,5E8D_A,44,198.0,0.0538977244321037,CTIKMWLTAIM,-72.57,1.0,1.3363636363636362,71.86363636363636,CTPFLCSNLIS,-83.2
111772,GA,4H88_A,44,198.0,0.4501383024103501,LNMASLCVLFT,-105.87,0.0,1.781818181818182,13.454545454545457,LVMLSLCVLFT,-115.95
111982,GA,4HC1_B,42,198.0,0.8427102916380939,LHGDILEMFFF,-100.13,-1.9,1.0727272727272728,17.172727272727272,VGVLIAKTFFL,-111.71
112192,GA,5BVP_I,44,198.0,0.4399792026070988,LCHVPTFDLVF,-100.97,-0.9,1.3727272727272726,78.67272727272727,LCIVMLFTLWF,-114.42
112402,GA,S4A4_A,44,198.0,0.3449181879267973,LVHTFWHHAER,-94.99,0.3,-0.6000000000000001,34.981818181818184,LVFGMWFDFMF,-125.86
112612,GA,2JEL_P,48,198.0,0.1484839775983025,RWINQAVQFWI,-59.62,1.0,0.0909090909090908,47.45454545454545,IDIISGWQFII,-77.19
112822,GA,S4E4_A,44,198.0,0.3268172390320721,LCPIMYQCLMF,-86.7,0.0,1.5727272727272723,58.781818181818174,LCPILYWDLMF,-102.08
113032,GA,1OB1_C,49,198.0,0.3545823517967673,WEWQFIQIMMI,-98.79,-1.0,0.709090909090909,-14.045454545454543,FEFWFGQLMVI,-102.52
113242,GA,3NFP_I,44,198.0,0.4346544952953563,LFGMVLLHLHH,-108.3,0.3,1.2818181818181822,9.09090909090909,FFIVLLLALWW,-117.05
113452,GA,2JEL_P,49,198.0,0.1697707596947165,IMHGGDIVPWF,-58.19,-0.9,0.7181818181818181,70.12727272727273,IMHGIDIVPWF,-81.1
113662,GA,5EPM_C,44,198.0,0.0433786406236536,MFEWNPVHCIT,-63.64,-0.9,0.2272727272727271,21.536363636363635,MFHCIQFVLIT,-76.24
113872,GA,3Q3G_E,42,198.0,0.5703026617274565,LMEMIHLEFPW,-102.72,-1.9,0.5454545454545454,35.2,VFCMYLWAFEI,-108.92
114082,GA,S3A3_A,42,198.0,0.3592159397461835,SIVCVLNWLFH,-105.59,0.1,1.581818181818182,-3.6909090909090896,WYVAVLVVLFF,-114.63
114292,GA,2DD8_S,50,198.0,0.7728181306053611,IWLFAWNFMWL,-99.91,0.0,1.3818181818181818,29.08181818181818,LIAFEFIFCYL,-124.65
114502,GA,4HC1_B,44,198.0,0.8439215491799748,LTLKVLLTMWF,-109.26,1.0,1.6272727272727272,-6.345454545454546,LCILVLYVLWF,-113.79
114712,GA,1QFW_AB,42,198.0,0.776004061979406,IHFYITVLWTH,-96.63,0.2,0.890909090909091,48.38272727272727,VFEMLLMLLFF,-110.78
114922,GA,1TQB_A,44,198.0,0.3768358931821935,LCIWLLLDVYD,-111.0,-2.0,1.5636363636363635,34.981818181818184,FAIFLLLFVVW,-122.5
115132,GA,2YPV_A,49,198.0,0.9111148820203894,IMSVFFIKWWM,-86.89,1.0,1.4636363636363638,62.84545454545454,CTKLMCDCFIF,-103.42
115342,GA,2VXT_I,44,198.0,0.4084096235387465,LFDRRWQITQV,-72.48,1.0,-0.5272727272727272,103.89090909090908,LFFWFWCYWQF,-106.98
115552,GA,4H88_A,42,198.0,0.4313048054190243,AHGMYNWLRSL,-84.75,1.1,-0.3,72.71818181818182,AFCLIIQCFFL,-114.95
115762,GA,5TZ2_C,43,198.0,0.19252829691943,SLFILEQMLPS,-71.92,-1.0,0.9454545454545454,79.12727272727273,FILMYPYWEMP,-88.98
115972,GA,S3H3_A,43,198.0,0.3849383873098037,VMNFHICMTWC,-80.88,0.1,1.0909090909090908,48.72727272727272,VMKFRVFMTWM,-84.99
116182,GA,S2E2_A,43,198.0,0.2828137453864602,FMMELIGMMPM,-99.42,-1.0,1.3727272727272728,36.94545454545455,FMKELFVMMPM,-101.81
116392,GA,4YUE_C,42,198.0,0.2864826777402092,TLCMGKLAHFF,-90.78,1.1,1.018181818181818,6.145454545454544,LWCYITWTMFF,-99.03
116602,GA,5JW4_A,43,198.0,1.3620352885302376,IMNVLDYMLCV,-119.71,-1.0,1.681818181818182,42.18181818181818,IMMKLSYFLIM,-128.81
116812,GA,2UZI_R,44,198.0,0.6176774992662317,MHLYYLVYYAF,-77.74,0.1,0.8999999999999999,98.27272727272728,LHFIYIYYYAF,-108.84
117022,GA,4PP1_A,42,198.0,0.6386272135902854,MFKKDYILIFY,-81.95,1.0,0.5818181818181818,42.57363636363637,LFEKDYWLIFG,-91.52
117232,GA,5CZV_A,42,198.0,0.8652386595221127,LAHPYLDAFTL,-93.6,-0.9,0.6818181818181817,-1.2454545454545465,LDHYLLYAFTL,-118.43
117442,GA,5HDQ_A,42,198.0,0.944166015176212,LFICVLMYFIL,-107.1,0.0,3.027272727272727,41.27272727272727,LFEMILMVLFL,-122.44
117652,GA,3R08_E,42,198.0,0.2263448238372802,WRMMPTDLLNA,-77.3,0.0,-0.1363636363636364,46.41818181818181,FVMMPMVYLRI,-95.92
117862,GA,4M7L_T,42,198.0,0.7607093909207512,FITMKHNEMED,-60.07,-1.9,-0.9727272727272728,48.127272727272725,FIRPIHLMMFI,-109.63
118072,GA,3RAJ_A,50,198.0,0.7373446646858665,LILGYRLGALI,-107.12,1.0,1.7636363636363634,-4.209090909090908,LFLIIRLWMFI,-118.45
118282,GA,3KR3_D,42,198.0,0.1797732184914981,CFIATMSQLAC,-68.94,0.0,1.5090909090909093,106.49090909090908,LTIAVCWHLDW,-80.71
118492,GA,3DVG_XY,44,198.0,0.5006837985094856,LSDGEKQYLIF,-85.48,-1.0,-0.1818181818181819,16.872727272727275,LFCVSLQFLQF,-122.25
118702,GA,2W9E_A,42,198.0,0.3501863689983592,LFVLDIQVFPL,-72.77,-1.0,1.9363636363636365,19.745454545454542,LFVLDIWWWPL,-105.92
118912,GA,3Q3G_E,43,198.0,0.554679274559021,ELIFFCFQLPM,-106.78,-1.0,1.481818181818182,19.745454545454542,ELTMFCFLLPF,-112.32
119122,GA,4ZSO_E,42,198.0,0.919876035522012,FDIANFNHLIM,-108.76,-0.9,0.7636363636363636,6.6454545454545455,FDIFNFNKLIV,-112.13
119332,GA,2UZI_R,42,198.0,0.6294664845747107,FYVLILHVRCL,-116.66,1.1,1.8727272727272728,73.74636363636364,FYILFFHVGFL,-120.18
119542,GA,3KS0_J,42,198.0,0.8515696595696842,VFFSWQQLWPP,-92.49,0.0,0.0727272727272726,65.63636363636364,WWIKWPFLFTM,-106.38
119752,GA,3KJ4_A,44,198.0,1.0315513540716732,FPGRCHFWFHH,-98.89,1.3000000000000005,-0.5545454545454547,46.80909090909091,FPFRCHFWFLI,-113.14
119962,GA,5DHV_M,44,198.0,0.0724748302908504,LWLIFVWLAIF,-72.21,0.0,2.7454545454545456,53.054545454545455,LWCVLLFLLIF,-76.44
120172,GA,2R4R_A,43,198.0,0.9335485696792604,QWHFLDVMLEW,-104.94,-1.9,0.0909090909090907,7.52727272727273,CAMFLVFMLVL,-122.6
120382,GA,4I77_Z,42,198.0,0.2428811017204733,MFCVYHWLYAN,-78.14,0.1,0.6181818181818179,36.72727272727273,MFIAQAMFMSF,-100.16
120592,GA,5E8E_LH,42,198.0,1.0074403356103336,GLVLYSWFFDL,-107.49,-1.0,1.2999999999999998,20.30909090909091,LYEFYLFFFFI,-130.67
120802,GA,3RVV_A,44,198.0,0.6949883418924668,MKPRLLQILVF,-111.41,2.0,1.0272727272727271,42.52727272727272,LVFICLYWLVF,-119.3
121012,GA,4LU5_B,44,198.0,0.2908193574232213,LTCILINAIEF,-101.95,-1.0,1.8636363636363635,66.54545454545455,LCPILLCVLYF,-106.1
121222,GA,S4D4_A,42,198.0,0.3322265218285953,CFRMIAWLMEI,-101.09,0.0,1.3454545454545457,37.81818181818182,CGVTIAWLHFI,-109.09
121432,GA,3RAJ_A,44,198.0,0.7580355405807495,LHQIMLHWYIC,-100.3,0.2,0.809090909090909,6.472727272727273,LCMIIMFWHMC,-109.64
121642,GA,1ADQ_A,48,198.0,0.96626274024739,MATPLNGWFET,-85.24,-1.0,-0.0909090909090909,17.863636363636363,MWVPLFMLVEC,-95.64
121852,GA,4YUE_C,43,198.0,0.2841819033903234,FFVCLKCDEYL,-95.77,-1.0,0.9272727272727274,36.39090909090909,WFVMFGCDFIL,-101.58
122062,GA,4K9E_C,44,198.0,0.6949030721888823,WSQILHLFLMC,-125.42,0.1,1.3363636363636362,44.10909090909091,WSLVLTFFFMC,-127.24
122272,GA,1FBI_X,42,198.0,0.3077889190000646,AYMNVRITMFI,-91.14,1.0,1.054545454545455,49.03636363636363,HWCTVEITLFI,-95.6
122482,GA,S3C3_A,43,198.0,0.3686723709106445,FEMTCGLWMLV,-94.67,-1.0,1.4,49.52727272727273,ILMGCFLWLIQ,-112.27
122692,GA,1YJD_C,44,198.0,0.336747127420762,LSPVFPGHLHD,-76.37,-0.8,0.027272727272727,84.05454545454546,LTVRLDFFLYI,-93.94
122902,GA,5BVP_I,43,198.0,0.3905211967580458,FLLPWYLSLPV,-106.97,0.0,1.4545454545454546,59.0,LLCFWYFMLEV,-109.46
123112,GA,4Hj0_A,43,198.0,0.2723527866251328,DMSFWYCTQHM,-78.48,-0.9,-0.4363636363636364,71.8181818181818,KMTFLYFFQWM,-92.13
123322,GA,3WD5_A,44,198.0,0.515879189266878,LNPALWCVLAI,-108.64,0.0,1.8363636363636369,38.654545454545456,LFWILWCVLAI,-121.37
123532,GA,5EII_G,42,198.0,0.5002806046429802,NFPRVFYVLCL,-88.05,1.0,1.2,53.22818181818182,AFCLIIIILNL,-98.8
123742,GA,1OAZ_A,44,198.0,0.3378505005555994,MMIIILVLFVV,-115.48,0.0,3.663636363636364,23.981818181818184,FLHILMFMLVF,-120.03
123952,GA,1YJD_C,43,198.0,0.2925784587860107,FIFWWYFLVEV,-95.25,-1.0,1.6818181818181814,9.09090909090909,ILTMFGSLFTV,-96.71
124162,GA,4LQF_A,43,198.0,0.2288405825110042,FWFIWIFLQVL,-76.52,0.0,2.1727272727272724,31.872727272727275,WYFDFKLLQVL,-97.8
124372,GA,3KJ4_A,42,198.0,1.010204504517948,VRVAWLWLMHI,-103.19,1.1,1.3363636363636362,145.07272727272726,FFCNGLILMHI,-114.74
124582,GA,3NFP_I,42,198.0,0.433971412041608,WIVMIFLMQKP,-94.47,1.0,1.2454545454545454,-12.336363636363636,WHFMWAFFQFI,-114.02
124792,GA,5E94_G,44,198.0,0.461809656199287,LWFIMDIVCLF,-103.28,-1.0,2.4000000000000004,40.409090909090914,LWMFLNLFFLD,-108.75
125002,GA,1RJL_C,43,198.0,0.2577862108454984,FWTALVLLMHV,-82.91,0.1,1.9545454545454544,47.5,AWTMLIQLCKM,-91.21
125212,GA,2IH3_C,44,198.0,0.0850846557056202,LNCVLWQFLYW,-105.65,0.0,0.9818181818181816,4.863636363636363,LCAILWQFLIL,-109.2
125422,GA,5MES_A,43,198.0,0.4828410078497493,IHLNFCLLEIS,-112.77,-0.9,1.3363636363636362,41.66363636363637,FWCALWLFLIS,-120.11
125632,GA,S2B2_A,42,198.0,0.3212141569922952,MSPHIHYLGPI,-92.11,0.2,0.2363636363636363,180.0909090909091,MYLPIHWLGFI,-107.81
125842,GA,1FSK_A,44,198.0,0.4068711154601153,FPLTSIWYMAL,-82.81,0.0,1.2090909090909092,77.76363636363637,LSNTFLHVMAL,-89.49
126052,GA,1H0D_C,49,198.0,0.3762436333824606,LMAKSYIKMWF,-74.67,2.0,0.5363636363636363,42.22727272727273,HMTHSDIVMWF,-84.24
126262,GA,4CAD_C,43,198.0,0.9900446428972132,MMLMLILQHIF,-126.17,0.1,2.0181818181818185,93.56363636363636,LMMMLPTLIFF,-148.46
126472,GA,3WD5_A,42,198.0,0.5362948389614329,AIVGILVTMNI,-98.56,0.0,2.2545454545454544,35.67272727272727,AIIFIIWLMNI,-116.71
126682,GA,5DFV_A,44,198.0,0.225933362455929,YNEALLQNLYF,-87.18,-1.0,-0.0545454545454546,38.72727272727273,FPIKNLFVVVF,-100.2
126892,GA,1MHP_A,42,198.0,0.4700033103718477,WFQLILILCFM,-111.79,0.0,2.363636363636364,44.10909090909091,LYCLILILCFM,-113.71
127102,GA,5JZ7_A,44,198.0,0.4211645406835219,WWLTYGYWMTF,-101.54,0.0,0.1272727272727272,25.572727272727278,WAFWKLVVMFF,-109.11
127312,GA,5HDQ_A,43,198.0,0.8934708833694458,KMLFLMHMMLM,-104.76,1.1,1.5090909090909088,88.18181818181817,YWLFLVFMFLF,-124.62
127522,GA,S2E2_A,44,198.0,0.302518367767334,LACKDLLTLSK,-93.91,1.0,0.6090909090909089,49.03636363636363,FKIISLLTLFT,-108.03
127732,GA,5HI4_B,43,198.0,0.3019903968362247,SLSWMVMRLVL,-102.53,1.0,1.5090909090909093,23.76363636363636,ALFWMVFLLHL,-111.19
127942,GA,3SO3_A,43,198.0,0.6300881399827845,QLLFLIFLQWM,-108.75,0.0,1.7545454545454546,60.25454545454545,DLLMPILQLSV,-114.25
128152,GA,2DD8_S,44,198.0,0.7823203802108765,LNDAHLQDLVF,-106.62,-1.9,0.2727272727272726,48.51818181818182,LWQVHLLDLVF,-122.94
128362,GA,1NSN_S,43,198.0,0.5894009996862972,WHLMHIFMELV,-86.21,-0.8,1.1,122.63636363636364,WWLYHIWLFLH,-98.89
128572,GA,4CAD_C,44,198.0,0.9736090547898236,WMPKMHYVMMI,-128.76,1.1,0.4909090909090908,189.6,LFPVLGNVFII,-146.35
128782,GA,1S78_B,51,198.0,3.019363641738892,FTLLWRVLICM,-131.4,1.0,1.9272727272727272,60.25454545454545,CTLWTAIIFLL,-131.87
128992,GA,2R4R_A,44,198.0,0.9441167256411384,LPTKLLCIVYF,-112.25,1.0,1.6272727272727272,4.309090909090911,IPLLLWIALIF,-122.82
129202,GA,5E8E_LH,43,198.0,1.0733575330061071,WNNYLIFMLCL,-112.2,0.0,1.2636363636363634,37.81818181818182,FKKYEIFMLKL,-116.41
129412,GA,5KTE_A,42,198.0,1.1715672927744247,LIICFMDLFPN,-127.99,-1.0,1.6363636363636365,26.6,LFMCFLDHFFF,-143.81
129622,GA,3VG9_A,44,198.0,1.1320043381522684,LNPLVMYVYVF,-127.45,0.0,1.5636363636363635,21.145454545454545,LCLLLLELWWF,-146.71
129832,GA,2Q8A_A,43,198.0,1.3238277575548958,WWLEFYFCFHM,-106.79,-0.9,0.6181818181818179,49.94636363636364,FWCSFLLCFFF,-118.54
130042,GA,1KB5_AB,43,198.0,0.8779571827720193,FWVWWSVNFEW,-109.18,-1.0,0.2363636363636363,-25.95454545454545,HLIGCILLFIL,-124.91
130252,GA,1NCB_N,42,198.0,1.09813971379224,IWFKITMMWFH,-121.13,1.1,0.8,-14.909090909090908,VWQMIRMAFFI,-122.94
130462,GA,3NCY_A,43,198.0,1.760957388316884,IWLMFILEFHV,-145.38,-0.9,1.881818181818182,37.81818181818182,IHLMFDLFFML,-161.8
130672,GA,2YPV_A,50,198.0,0.9206279095481424,RFVYVSQFTAN,-83.22,1.0,0.1363636363636363,12.890909090909094,AFALIQLIVAL,-108.28
130882,GA,4LQF_A,42,198.0,0.2342103719711303,MWEFYLVMMSA,-91.08,-1.0,1.0727272727272728,76.05545454545454,LFKFYLIAFSM,-102.85
131092,GA,S3D3_A,43,198.0,0.3539779536864337,FLVWWWYIEID,-105.45,-2.0,0.8,66.54545454545455,FLVWRHFLMIF,-116.84
131302,GA,S4C4_A,43,198.0,0.3202561911414651,YYVFHIHMFWL,-91.89,0.2,0.918181818181818,82.6909090909091,YWTDEIFLLLL,-107.15
131512,GA,5T5F_A,44,198.0,0.876229068812202,FCPFFDFFLWC,-121.11,-1.0,1.5272727272727276,70.0,FCPFFDFFLYM,-121.13
131722,GA,4KXZ_E,42,198.0,0.3923463050056906,LFFCYTWCWFH,-123.26,0.1,0.9272727272727272,9.236363636363636,LFFFMLWFFHI,-134.94
131932,GA,5LQB_A,44,198.0,0.418409361558802,FGGCLQLVHHT,-96.38,0.2,0.5181818181818183,60.6,FKHCSLLLFFT,-110.38
132142,GA,S4B4_A,44,198.0,0.3176130617366117,IHCFCLIFTHM,-111.43,0.2,1.6545454545454543,37.81818181818182,IHCFCLIFTHM,-111.43
132352,GA,2YPV_A,48,198.0,0.9607450330958648,EYVYLVYNYGC,-78.29,-1.0,0.1909090909090909,-12.336363636363636,ERVFLGIMYCC,-98.54
132562,GA,1S78_B,47,198.0,3.0323534152087044,VIWNLLFWIVW,-123.21,0.0,1.9636363636363636,12.59090909090909,LLQYMLQLIMW,-129.76
132772,GA,3RAJ_A,48,198.0,0.7746495779822854,YIIGVHVLWGM,-101.36,0.1,1.5363636363636362,21.19090909090909,YISMLYVLIFM,-108.67
132982,GA,1FNS_A,43,198.0,0.5102925230475033,LCSAMIFLMAM,-107.53,0.0,2.3545454545454545,20.30909090909091,FKMFLAFMLML,-131.85
133192,GA,5B8C_C,42,198.0,0.435349983327529,LFGLYLLWMDI,-110.76,-1.0,1.6636363636363638,52.14545454545454,LFGLVLLWFNL,-115.75
133402,GA,3SO3_A,42,198.0,0.6275797731736127,KWMPIRTICFS,-85.5,2.0,0.3454545454545454,70.56363636363636,IWMPIHTIGFY,-113.38
133612,GA,1H0D_C,46,198.0,0.3619120541740866,PGWMDYAFNWH,-74.25,-0.9,-0.8,75.46363636363635,LFQMATYFSWY,-84.38
133822,GA,5C7X_A,43,198.0,0.3098145653219784,FIFFRCFMQWQ,-97.2,1.0,0.7,2.2363636363636363,FIHFCIFRACL,-118.07
134032,GA,1QFW_AB,44,198.0,0.7583196443669936,WGFIITFFFFW,-103.84,0.0,1.827272727272728,10.881818181818184,WLFIMTFFFFI,-111.35
134242,GA,5DO2_B,43,198.0,0.6971103513942045,YLTWHIFLSHF,-104.14,0.2,0.6909090909090909,47.47272727272727,YLVWCIFLFHF,-112.58
134452,GA,3VRL_C,50,198.0,0.2192737495197969,STCFWIIFIVI,-95.58,0.0,2.536363636363636,1.3727272727272726,CLEFLLIFIVL,-114.01
134662,GA,S4D4_A,44,198.0,0.3177844776826746,WFDICTFFFPI,-106.48,-1.0,1.4545454545454546,78.67272727272727,WFDICTFDFPI,-111.54
134872,GA,S4F4_A,44,198.0,0.3445858534644632,LTPICHFDLYH,-81.47,-0.8,0.3545454545454544,51.73636363636364,LWMVLSFNFMF,-112.36
135082,GA,3V6O_A,42,198.0,0.6451656187281889,LYRLLCYICCI,-95.26,1.0,1.8909090909090909,-6.281818181818181,HDLLDITIWFI,-108.05
135292,GA,3L5W_I,42,198.0,0.0992709538515876,PFDVYVMADSN,-58.7,-2.0,0.0636363636363636,51.97272727272727,LFRCLLWDFEI,-99.84
135502,GA,3CVH_ABC,42,198.0,1.6417171043508194,VFDMYLTHQFY,-101.81,-0.9,0.1818181818181818,64.6190909090909,VFAMYLIFSIY,-111.7
135712,GA,3DVG_XY,43,198.0,0.5074102808447445,PMQIFIYLLCL,-107.11,0.0,1.9272727272727272,12.890909090909092,LMHLIIKFFML,-123.4
135922,GA,1OB1_C,51,198.0,0.3163162329617668,MRIFEDLRHNL,-92.87,0.1,-0.5363636363636365,76.2909090909091,MRIFWWLRFNL,-104.5
136132,GA,4K3J_A,44,198.0,0.6993032904232249,WPFIMVKDFYF,-95.91,0.0,0.7090909090909089,46.764545454545456,WCFILTWFFIV,-112.64
136342,GA,2DD8_S,51,198.0,0.7309275304569918,WTMQIWGNMRL,-102.05,1.0,-0.209090909090909,-35.42727272727272,WTLTYWQLMCL,-114.82
136552,GA,2DD8_S,43,198.0,0.773431798991035,FLMRMCHDFYY,-101.93,0.1,0.1727272727272727,65.87363636363636,FWNWMICDFYI,-117.41
136762,GA,5EPM_C,42,198.0,0.0385404123979456,CFISILVLDSM,-64.38,-1.0,2.0818181818181816,44.10909090909091,WFLSWLWWLPI,-82.85
136972,GA,4QEX_A,43,198.0,3.398041143136866,LCLGHIQLHWL,-87.36,0.2,1.0,75.14545454545456,WCLHFVFLFLL,-118.55
137182,GA,3VRL_C,42,198.0,0.2229221077526317,LFRAYFIICLL,-110.72,1.0,2.227272727272727,26.6,LFRAYFIICLL,-110.72
137392,GA,S4F4_A,42,198.0,0.3200262784957886,FILPVLLAAIF,-101.0,0.0,2.927272727272728,61.61818181818182,FILNVNMNFIF,-108.21
137602,GA,3NPS_A,42,198.0,0.7026625731412102,LIEMWLRTLFI,-120.63,0.0,1.4090909090909092,77.76363636363637,LIEMWLRTLFI,-120.63
137812,GA,5IKC_M,42,198.0,0.2095916972440832,FAIGLFHISMR,-91.07,1.1,1.2,42.18181818181818,FAINLFMEHMI,-94.23
138022,GA,S4G4_A,43,198.0,0.3127492245505838,FSFCYVTMTVL,-103.32,0.0,1.7000000000000002,-1.2454545454545456,FYFDWPFLTML,-111.32
138232,GA,S3F3_A,44,198.0,0.350734275930068,LPIKCPLDVYV,-93.31,0.0,1.009090909090909,29.53636363636364,LTIVCWLAVYV,-106.43
138442,GA,4K3J_A,43,198.0,0.7016107475056368,FLMALHCSFIF,-107.82,0.1,2.063636363636364,20.30909090909091,FLMALFCFFIL,-119.03
138652,GA,3L5X_A,44,198.0,0.2378017341389375,LHNIWRLAYHL,-68.84,1.2000000000000002,0.0999999999999999,81.78181818181818,LHNYWRCTYHL,-88.16
138862,GA,1ZTX_E,43,198.0,0.2538776748320636,WVKFHIYLFWL,-106.65,1.1,1.0636363636363635,49.91818181818181,LMHWMWYLFVL,-107.66
139072,GA,3R1G_B,43,198.0,1.4958144776961382,WWSMCYHWMLL,-123.25,0.1,0.5363636363636363,39.21818181818182,FWHMLISLAIF,-133.26
139282,GA,4CAD_C,42,198.0,0.9335001146092134,AHQRILCVCFF,-130.42,1.1,1.2454545454545454,12.027272727272733,VCHCILCICFF,-142.81
139492,GA,4WV1_F,44,198.0,0.3414936556535609,WNLVHLFNYMI,-87.71,0.1,0.7818181818181817,60.25454545454545,WWLIHLCNLMI,-100.86
139702,GA,3G04_C,43,198.0,0.5986008714227116,FSHYFIQRFGL,-91.93,1.1,0.2727272727272726,49.03636363636363,FWLYHHLLFTL,-98.03
139912,GA,1WEJ_F,42,198.0,0.1968183236963608,LFDCYLMAFPE,-76.97,-2.0,0.8636363636363638,64.83636363636363,LFELYLWICDY,-81.78
140122,GA,3B9K_A,43,198.0,0.4880026158164529,DMLGTGQFLIW,-97.15,-1.0,0.6727272727272726,-13.2,FILGLGLFLIW,-124.84
140332,GA,4OII_A,43,198.0,1.302156322142657,YMYLHIFLFAF,-131.96,0.1,1.6727272727272728,110.5090909090909,YFFMHIFLFRL,-137.29
140542,GA,2DD8_S,47,198.0,0.6692419963724473,RVYIRDWHLTC,-94.92,1.1,-0.3272727272727272,23.76363636363636,FCYPMRITLFL,-115.15
140752,GA,4U6V_A,44,198.0,1.0958826822393082,FNIACGLFVVD,-92.01,-1.0,1.7454545454545454,75.31818181818181,GWIFCMLFVSW,-105.56
140962,GA,4IJ3_A,43,198.0,0.8195842784993789,FMFFYCFLQVM,-107.86,0.0,1.8818181818181812,61.509999999999984,FMFFYCFLQVM,-107.86
141172,GA,4KXZ_E,44,198.0,0.4198407495723051,LLQFVWFAFWH,-130.91,0.1,1.2272727272727275,53.4,LLQFVWFDFWF,-135.75
141382,GA,2JEL_P,44,198.0,0.1532542635412777,MAFWKRSYCGF,-64.75,2.0,-4.037174635000569e-17,89.89090909090909,LWPVLWCFLAF,-77.7
141592,GA,2R29_A,42,198.0,0.3066493763643153,NWVWYLKCCFF,-81.56,1.0,0.7363636363636362,-15.772727272727272,CMVFYRNFCFF,-98.68
141802,GA,2XWT_C,42,198.0,0.8119430051130407,RDAMSHVLACY,-102.23,0.1,0.2454545454545454,88.98181818181817,MIVWVCIVCFI,-120.25
142012,GA,S2D2_A,44,198.0,0.3280604727127972,LPILSIYYPWF,-100.69,0.0,1.0818181818181818,63.92727272727273,LWFVLILTLYF,-109.3
142222,GA,3G04_C,44,198.0,0.6034150123596191,FTIIMLLDFVI,-100.88,-1.0,2.6,2.2363636363636363,FCHIMLFDLLF,-106.62
142432,GA,2XQB_A,44,198.0,0.213511775521671,LMCRLLCDAML,-94.48,0.0,1.6181818181818182,26.6,LMVRLLVVAML,-104.28
142642,GA,5EII_G,43,198.0,0.4775205850601196,SAMWAIMFFWQ,-82.69,0.0,1.0363636363636364,-4.572727272727272,SCLGLITLFLQ,-99.21
142852,GA,4AEI_A,42,198.0,0.0892411330166985,DCLIDWWYLCL,-74.53,-2.0,0.981818181818182,44.10909090909091,DCLIFWWILCY,-81.64
143062,GA,1OB1_C,44,198.0,0.313012677080491,FNIKFTNDFYW,-91.02,0.0,-0.4,41.01,MPIWMLFHFCL,-104.07
143272,GA,4AEI_A,44,198.0,0.0846176217584049,LCPFLWCDDQF,-74.23,-2.0,0.4727272727272726,76.2909090909091,LPIDCRWTCSF,-86.4
143482,GA,S3F3_A,42,198.0,0.3516928799012128,FDFMVPNMFNM,-88.64,-1.0,0.5636363636363636,30.963636363636365,FDFMVRCKLNM,-102.53
143692,GA,2Q8A_A,42,198.0,1.3001667751985435,LFHCILWAMPF,-110.73,0.1,1.6545454545454543,91.91818181818182,LFVQILWMLEI,-115.16
143902,GA,2DD8_S,46,198.0,0.8372187333948472,FMRLHRVQYWE,-103.4,1.1,-0.790909090909091,-14.045454545454543,WFRLKVVDYWI,-116.37
144112,GA,2XQB_A,42,198.0,0.2110113606733434,MFTMWWKHFFF,-90.52,1.1,0.4909090909090906,-0.3363636363636356,GFWPILFHDFF,-97.71
144322,GA,1NSN_S,42,198.0,0.610305105938631,ADNRLIQLRCL,-79.53,1.0,0.0636363636363636,36.39090909090909,AFCLRAPLFIL,-99.86
144532,GA,S3G3_A,43,198.0,0.3579536045298856,CIYMHIKYLNA,-70.14,1.1,0.5272727272727271,133.3363636363636,CIYWMKFPFNI,-97.55
144742,GA,S2C2_A,44,198.0,0.3140488582498887,VFDMNLFFWQI,-101.23,-1.0,1.0363636363636364,20.30909090909091,LFDMHTFFWMI,-117.02
144952,GA,S5F5_A,43,198.0,0.3980313469381893,VKVTYDCFCQP,-89.95,0.0,0.1545454545454545,23.21818181818182,FKVTYDCFCCL,-102.81
145162,GA,5C0N_A,42,198.0,0.3691955734701717,LTMCSLWMCTW,-98.4,0.0,1.1272727272727272,68.11818181818182,LTFCILWLLRF,-109.77
145372,GA,1FBI_X,50,198.0,0.3438750014585607,SFWDIIIFLVL,-86.6,-1.0,2.3363636363636364,9.09090909090909,FFVFIYLDLVL,-111.49
145582,GA,S5B5_A,43,198.0,0.4209783217486213,WSLLEILLMKL,-106.04,0.0,1.4818181818181817,36.39090909090909,WSLLEILLMKL,-106.04
145792,GA,1ADQ_A,49,198.0,1.0498520065756405,HLMPFGNMCCH,-86.27,0.2,0.3181818181818181,88.46363636363637,ILFLFGIMCWV,-104.52
146002,GA,2R0K_A,42,198.0,0.7584442952099968,VFEAVLVYMWL,-96.2,-1.0,1.9090909090909087,53.39999999999999,VFEAALVSIPI,-114.5
146212,GA,S5C5_A,42,198.0,0.3744401791516472,FVMLDRHFLCN,-86.35,0.1,0.6454545454545453,10.31818181818182,FVILDLHFKCY,-107.13
146422,GA,1OB1_C,47,198.0,0.3227669631733614,VWNRCMLICCI,-86.54,1.0,1.5909090909090908,49.94545454545454,YCWYLMNLCTL,-101.33
146632,GA,2WUC_I,42,198.0,0.7646110198077034,FCAFVFYLTDP,-97.08,-1.0,1.2363636363636363,38.72818181818182,MFIFAFHMLSV,-104.6
146842,GA,S3D3_A,42,198.0,0.3721905175377341,LFQPLLWIFFF,-114.63,0.0,1.918181818181818,48.127272727272725,FFLCLAKVCFF,-116.44
147052,GA,5L0Q_A,43,198.0,0.954590551993426,FYEQLNTKFHF,-102.61,0.1,-0.6727272727272728,32.237272727272725,FYFYLNCKFHF,-110.82
147262,GA,S4C4_A,44,198.0,0.3204177898519179,FFQMCQVLVVF,-97.12,0.0,2.018181818181818,-4.618181818181818,LCWVLPCMLYF,-110.74
147472,GA,5TZ2_C,42,198.0,0.1925982938093297,NFCDAARCCKG,-73.73,1.0,-0.1727272727272727,5.21818181818182,MFCDAAYMIAI,-90.74
147682,GA,4H88_A,43,198.0,0.4377462232814115,WWLWCIFCGHT,-101.49,0.1,0.827272727272727,34.98181818181818,FLRMWIGLLFC,-115.8
147892,GA,3L95_X,42,198.0,0.8797377347946167,LRTFTVTICFK,-109.05,2.0,0.918181818181818,16.436363636363634,LFTFTTTLMFT,-114.41
148102,GA,5B8C_C,43,198.0,0.4558443742639878,FMMWLPFMQHE,-96.56,-0.9,0.2181818181818181,45.85454545454546,WALFFVLFLIM,-114.99
148312,GA,3UBX_A,42,198.0,1.244457763784072,CYIAHVYLKHM,-99.82,1.2000000000000002,0.5272727272727272,-13.200000000000005,VYIFAVILLHM,-118.09
148522,GA,4LU5_B,42,198.0,0.2651271679822136,FATNEFMVQMY,-90.59,-1.0,0.2636363636363636,16.954545454545453,FATIAFMVGFY,-99.74
148732,GA,5TLJ_X,42,198.0,0.116060313056497,YFVLYFQVTWL,-97.94,0.0,1.2636363636363634,-7.9272727272727295,TIVLYIYVGFF,-99.22
148942,GA,2DD8_S,42,198.0,0.6563779816907995,CDINVHHLMWQ,-88.81,-0.8,-0.0818181818181818,26.6,FDINVFDLCFL,-123.14
149152,GA,S2B2_A,43,198.0,0.3269239383585313,FKWTLMTFLNW,-98.83,1.0,0.4090909090909089,-19.063636363636363,FAMTLMYFLIW,-111.42
149362,GA,1S78_B,49,198.0,3.1023160710054287,IMPPHTEFESM,-99.64,-1.9,-0.3454545454545454,94.70909090909092,IMLIMFFFFYF,-131.95
149572,GA,4QCI_D,43,198.0,0.3718931394464829,IAMMFDLRLWL,-103.28,0.0,1.4,67.94545454545454,FFLMLGLDLKF,-112.6
149782,GA,5EZO_A,43,198.0,1.1273984207826502,LHLPLDLMFEV,-132.16,-1.9,1.118181818181818,26.6,WLLMFDLRFEV,-133.28
149992,GA,4DKE_A,43,198.0,0.512475427459268,HLITYIFMLWC,-126.9,0.1,1.609090909090909,30.618181818181817,WLLTLFFMLWV,-136.55
150202,GA,S3C3_A,42,198.0,0.3660598011577831,GCCNILDMLFF,-109.54,-1.0,1.5636363636363635,66.54545454545455,NLGWVLTWLFF,-111.91
150412,GA,3BGF_S,44,198.0,0.6396340131759644,FWIDSVLTSLH,-101.74,-0.9,0.8363636363636366,26.6,FWIMCVLVILW,-113.44
150622,GA,4ZFO_F,42,198.0,0.0426820867201861,TVELILQSCFL,-78.4,-1.0,1.5363636363636366,125.8181818181818,ACVLILQICCL,-84.09
150832,GA,4KXZ_B,43,198.0,0.4094803613774916,VLHNMVYMLCQ,-106.18,0.1,0.981818181818182,56.85454545454545,VLCNFVYMLLF,-126.01
151042,GA,5CZV_A,44,198.0,0.8459008721744313,LWPIIAHHFEI,-106.67,-0.8,0.8636363636363638,30.98181818181818,LCPILAMCLYF,-115.11
151252,GA,1S78_B,48,198.0,2.9822664611479817,IKIIHFWLFEK,-113.7,1.1,0.6818181818181817,6.663636363636363,TWIFWAWLFII,-131.58
151462,GA,1OB1_C,46,198.0,0.3019806286867927,WCWLDPPFLHH,-87.4,-0.8,-0.1818181818181819,76.85454545454546,WFWLDFADLLT,-97.52
151672,GA,3RKD_A,44,198.0,0.4540177794063793,ETPVMLCIFMF,-78.7,-1.0,1.6909090909090907,26.6,ETGIHLFFCFM,-92.35
151882,GA,3VRL_C,47,198.0,0.2538594007492065,YFWHQVVLTWG,-88.36,0.1,0.3727272727272726,0.6727272727272745,WVAHQLVLCII,-103.92
152092,GA,2ZCH_P,42,198.0,0.5310325061573702,HFRLILVQFEI,-104.88,0.1,1.0636363636363635,27.827272727272728,WFRMILWMFEI,-107.32
152302,GA,2YC1_C,43,198.0,0.1545967214247759,ILEEPVHTKWW,-84.91,-0.8999999999999999,-0.5181818181818182,84.4,ILTERVQRLFW,-98.12
152512,GA,1NCA_N,44,198.0,1.2031680205289057,FCKVCCLMWYF,-106.57,1.0,1.536363636363636,18.881818181818183,LCEILLFFWYF,-118.74
152722,GA,1ADQ_A,51,198.0,0.9455761979607976,HEWFHDKMLLW,-85.83,-0.8,-0.6181818181818182,38.87272727272728,FCYFLVIFVLV,-101.85
152932,GA,3RVV_A,42,198.0,0.6592904189053703,VPMPFLQWLFF,-114.33,0.0,1.318181818181818,118.05454545454546,FHMMFIVWLFF,-119.05
153142,GA,2JEL_P,47,198.0,0.1501035620184505,YFWYPHDLCVW,-63.48,-0.9,0.0545454545454545,13.454545454545457,YCWFFMILLVC,-76.42
153352,GA,3UBX_A,44,198.0,1.2485056344200582,LCQFCRQWYYF,-101.47,1.0,-0.0545454545454545,24.109090909090916,LTFICMFWLSF,-122.4
153562,GA,S2E2_A,42,198.0,0.3280864743625416,LFELYLQVFPV,-101.06,-1.0,1.4090909090909092,66.8909090909091,LFECYLDVFPF,-105.39
153772,GA,4MXV_B,44,198.0,0.3804289944031659,GIPMDPCDIYF,-75.85,-2.0,0.3909090909090908,2.5545454545454565,LIPMDWCDLIF,-104.42
153982,GA,S2F2_A,44,198.0,0.3167196301852955,FPIILLCWFMI,-102.05,0.0,2.6,65.63636363636364,FTIILLLDLFF,-103.4
154192,GA,5E8D_A,43,198.0,0.0571556231554816,NMKFFGWQESC,-59.63,0.0,-0.5909090909090909,84.96363636363637,QWLEFDLQMSF,-83.84
154402,GA,3CVH_ABC,43,198.0,1.6498493376900167,YMKFLIMMQTM,-106.77,1.0,0.8454545454545453,39.56363636363636,FHYFLPLCMWM,-111.77
154612,GA,4M7L_T,44,198.0,0.7929297615500057,WPPILDFKVFD,-97.46,-1.0,0.2818181818181818,27.09090909090909,LWVILWFDCMI,-111.69
154822,GA,1WEJ_F,51,198.0,0.1804740148432114,ESIHDYSFWLM,-67.74,-1.9,-0.0909090909090909,49.03636363636363,ESIIDIFFFLM,-78.77
155032,GA,3NPS_A,44,198.0,0.7009159536922679,LCPFCWCDLYF,-117.15,-1.0,1.218181818181818,83.14545454545456,LHFVLLINLVF,-128.42
155242,GA,3VRL_C,46,198.0,0.2349612221998327,NFWLVTVFDPQ,-80.53,-1.0,0.3727272727272727,27.654545454545456,LGWLVLKFDCM,-103.01
155452,GA,3BGF_S,43,198.0,0.6175460675183464,DLKFLRFMRCL,-107.65,2.0,0.4545454545454545,29.53636363636364,LFKFLILVLIF,-115.42
155662,GA,5JZ7_E,44,198.0,0.3381565949496101,LHPMLWDYLIW,-109.22,-0.9,0.5818181818181817,21.145454545454545,LCCILNCDLIF,-111.91
155872,GA,4MXV_B,42,198.0,0.3894103064256556,MMRDFSILMNN,-95.02,0.0,0.0909090909090909,10.272727272727272,MFIDFAIHINV,-104.87
156082,GA,5C7X_A,44,198.0,0.2963490205652573,LCWMFVWFAYW,-114.53,0.0,1.4363636363636358,42.71818181818182,CVFDFVWFAFF,-119.35
156292,GA,2VXQ_A,42,198.0,0.2209087820614085,LVWVDLWAFLD,-94.2,-2.0,1.4181818181818182,-4.427272727272727,LFEVWLFIFPL,-99.56
156502,GA,1H0D_C,48,198.0,0.3497102050220265,HVMFWHAMWWD,-68.25,-0.8,-1.2111523905001707e-16,30.618181818181817,DVCFFHGMWWP,-84.61
156712,GA,S2C2_A,42,198.0,0.3171552700154921,LVTFTTTCCFM,-111.33,0.0,1.6090909090909091,12.59090909090909,LRTFYTWCCFM,-114.11
156922,GA,2VXT_I,43,198.0,0.386570930480957,FIMYCGQWIML,-100.64,0.0,1.436363636363636,30.618181818181817,FLMYCHQWFYL,-103.98
157132,GA,3RKD_A,43,198.0,0.4405596817240995,LWTMMYLQMCM,-82.88,0.0,1.0272727272727271,95.13636363636364,LPLLMYLQMEV,-96.08
157342,GA,2R4R_A,42,198.0,0.9267653647591086,LFTFILWAFFY,-118.6,0.0,2.0181818181818185,75.3190909090909,LFVMVFWVFFW,-123.71
157552,GA,3RAJ_A,45,198.0,0.8285856246948242,VYFVHLHAYCM,-103.2,0.2,1.1090909090909091,31.872727272727275,IVFDLTLGCFF,-109.71
157762,GA,2JEL_P,45,198.0,0.157370272804709,LHKIKDITMWT,-58.27,1.1,-0.1909090909090909,1.5181818181818163,IWFLISWIEMV,-77.06
157972,GA,1WEJ_F,49,198.0,0.1755095580044914,YYLWSTLFCWF,-77.38,0.0,0.8909090909090908,63.36363636363635,IPLFRTLFVLF,-83.77
158182,GA,2YC1_C,42,198.0,0.1478299323250265,MFECYLQALFM,-101.66,-1.0,1.1818181818181817,78.67272727272726,LFFFLGCKLFF,-110.06
158392,GA,2B2X_A,44,198.0,0.4870690457961139,FPIKLRPIVVF,-77.59,2.0,1.3818181818181818,38.46363636363636,FPIVLLLDVVD,-99.79
158602,GA,5F3B_C,44,198.0,0.5100347785388722,PAMMFLLVYGI,-85.95,0.0,1.945454545454545,1.6909090909090936,PIMVLLRVVII,-97.36
158812,GA,5LQB_A,43,198.0,0.3993764765122357,DWKSLKMLWHL,-103.92,1.1,-0.3454545454545456,74.06363636363636,DWKYLIMLWWL,-109.7
159022,GA,4OKV_E,42,198.0,0.1257015186197617,HYNCWLMWFPE,-58.54,-0.9,-0.3545454545454546,112.47272727272728,LFECWLMAFFL,-73.7
159232,GA,5C0N_A,43,198.0,0.3590777411180384,DMKHSIKYQAM,-82.43,1.1,-0.9090909090909092,1.3727272727272726,LMIMCIKLGCL,-105.2
159442,GA,4QNP_A,42,198.0,1.2340703571543974,AFECLLQDWPM,-101.49,-2.0,0.3272727272727272,106.83636363636364,LFECLLFIFPM,-120.33
159652,GA,S5G5_A,43,198.0,0.3920496772317325,FSWWCIFLMHT,-73.83,0.1,1.0727272727272728,54.30909090909091,FSTMEIKLMKL,-92.85
159862,GA,1OB1_C,50,198.0,0.3202226091833675,MFVFNFFGLRV,-102.22,1.0,1.5363636363636362,12.936363636363636,LMVFIFFGLRV,-105.04
160072,GA,2XQB_A,43,198.0,0.2091917991638183,QVLNFAWWCHF,-95.48,0.1,0.5363636363636363,8.781818181818183,WWCKFVLWCLF,-102.66
160282,GA,5DO2_B,44,198.0,0.7428637182011324,CVCWFVLFKFW,-107.23,1.0,1.8090909090909093,10.1,PWCLLMWFWFF,-111.21
160492,GA,2YPV_A,42,198.0,0.9143319831174964,HYIWWTYLGRG,-91.91,1.1,-0.4818181818181818,27.65454545454545,WYIWWTWLGRM,-100.45
160702,GA,5DHV_M,42,198.0,0.0745243044460521,VHVMINMVYFA,-60.31,0.1,1.5909090909090908,2.2363636363636363,LILMHLWVWFI,-70.61
160912,GA,3R08_E,44,198.0,0.2540767262963688,LFYFVTQDFAI,-90.57,-1.0,1.2454545454545456,34.81,LFYCVTFDFMI,-95.48
161122,HEBO,2DD8_S,51,198.0,40.29884886741638,IWEFQNAHFGF,-112.58,-0.9,-0.0272727272727272,-8.054545454545453,IWDFQLADFIF,-121.39
161323,HEBO,1WEJ_F,46,198.0,22.111133813858032,RTGLLTVIIML,-71.15,1.0,1.836363636363636,1.3727272727272726,VVCLMCWIILL,-79.51
161524,HEBO,1S78_B,47,198.0,89.69508838653564,ILHVWCACFFF,-121.81,0.1,2.145454545454545,66.54545454545455,ILIWYMCHFFF,-132.27
161725,HEBO,1ADQ_A,51,198.0,40.928494453430176,KLLVIFYDKWI,-86.09,1.0,0.918181818181818,44.8190909090909,MLLWLEYTLTI,-104.11
161926,HEBO,3RAJ_A,44,198.0,35.14041566848755,LLIWIAIFWFF,-117.67,0.0,2.681818181818182,9.09090909090909,LLIWIAIFWFF,-117.67
162127,HEBO,2DD8_S,45,198.0,40.170573234558105,YLVLAEWWFHL,-115.03,-0.9,0.9454545454545454,-4.572727272727272,VLPLAFWVFFL,-125.51
162328,HEBO,3RAJ_A,51,198.0,42.69011664390564,ALTLWFWNLFP,-106.49,0.0,1.018181818181818,59.345454545454544,ALTLWFWQLFV,-110.28
162529,HEBO,3VRL_C,47,198.0,33.7156708240509,FVFFFWVIFAM,-102.03,0.0,2.7,1.3727272727272726,FVFFFWVIAAL,-110.67
162730,HEBO,2YPV_A,47,198.0,46.48807072639465,NYAMEPYQLDY,-83.85,-2.0,-1.0909090909090908,48.127272727272725,PYALFQYMLCV,-103.14
162931,HEBO,3RAJ_A,42,198.0,36.33357501029968,NWFRWQWIAIG,-97.81,1.0,-0.0909090909090909,51.73636363636364,MWFHWSVVCIL,-110.81
163132,HEBO,1OB1_C,43,198.0,29.1179256439209,TAWYKHDGLDF,-78.86,-0.8999999999999999,-0.8181818181818182,2.2363636363636363,WAVYILAFLCF,-104.81
163333,HEBO,2YPV_A,51,198.0,37.98355221748352,AGPFLAVPFFL,-103.93,0.0,1.836363636363636,61.61818181818182,CFPFLAWRFFL,-111.68
163534,HEBO,1S78_B,48,198.0,86.29792666435242,CWVFLWAAELV,-118.6,-1.0,1.781818181818182,30.76363636363636,AWYFLWCNFLV,-124.85
163735,HEBO,1S78_B,50,198.0,88.51491808891296,FLYCACKLFFW,-133.97,1.0,1.5181818181818183,41.31818181818181,FLYAICELFFW,-134.36
163936,HEBO,3VRL_C,51,198.0,28.860987901687626,SAYAAAAACWA,-70.39,0.0,1.1,78.42727272727274,VFSFTLIFIYF,-109.96
164137,HEBO,2JEL_P,46,198.0,24.346495628356934,CAAAGNAAWAE,-51.17,-1.0,0.4545454545454543,-12.29090909090909,WFFIWLFIICF,-78.29
164338,HEBO,1NSN_S,49,198.0,33.941612243652344,WFFCNFYFFLF,-94.21,0.0,1.5818181818181818,25.064545454545453,WFFCKFYFLLG,-100.61
164539,HEBO,1FBI_X,50,198.0,23.06753182411194,ICWALARWYLF,-99.51,1.0,1.218181818181818,69.02727272727273,ICWCLACYYLF,-101.73
164740,HEBO,1FBI_X,42,198.0,34.4147412776947,LFPYTFICYFV,-87.87,0.0,1.681818181818182,30.1,LFMYWFIDYMV,-101.4
164941,HEBO,1WEJ_F,49,198.0,29.90744066238404,AYAIWCTLIAI,-73.99,0.0,2.027272727272727,60.25454545454545,LWAIYCTIICI,-77.47
165142,HEBO,1S78_B,46,198.0,83.82700371742249,CFIFAADNFFF,-126.8,-1.0,1.6000000000000003,-12.29090909090909,CMIFAAALFFF,-133.98
165343,HEBO,1S78_B,51,198.0,88.06458258628845,LKLEWEAFFYV,-114.47,-1.0,0.5545454545454546,9.62818181818182,LLLFYAAFFWW,-137.38
165544,HEBO,1WEJ_F,47,198.0,26.97909879684448,PAFIPHALFWI,-69.19,0.1,1.3363636363636364,23.981818181818184,WCFLLCFLFWI,-82.61
165745,HEBO,1ADQ_A,42,198.0,43.2300705909729,LLGFIFYVWQL,-103.78,0.0,1.781818181818182,38.72818181818182,LLGFIFYVVRL,-104.46
165946,HEBO,2DD8_S,42,198.0,38.95626163482666,FCWDWAMLFYF,-100.17,-1.0,1.0727272727272723,46.59181818181818,FSIQLMNLWWI,-119.63
166147,HEBO,1NSN_S,50,198.0,39.33957123756409,LFFAGFKGYDY,-81.99,0.0,0.2909090909090907,1.5181818181818196,LFFEFFLFYWY,-98.36
166348,HEBO,3RAJ_A,50,198.0,35.37509226799011,INAVIDIVILK,-101.34,0.0,1.9181818181818184,11.163636363636366,ILCVIDIVCLI,-111.0
166549,HEBO,3VRL_C,49,198.0,29.82035017013549,FAGWILIIHDY,-99.15,-0.9,1.1454545454545453,49.03636363636363,FYFLILIIHCY,-108.7
166750,HEBO,1OB1_C,42,198.0,28.38495087623596,GAIACYAFWIL,-93.12,0.0,1.9,80.35454545454546,FEIFCYDFWNL,-100.58
166951,HEBO,3VRL_C,44,198.0,29.78148365020752,VWELAWYLFYF,-104.27,-1.0,1.0272727272727271,38.72818181818182,WWELAWYLFIF,-106.84
167152,HEBO,1NSN_S,48,198.0,40.247968673706055,AAEKLRCACCD,-65.78,0.0,0.1181818181818181,76.33636363636363,YFFHFLFCCDL,-98.2
167353,HEBO,1ADQ_A,44,198.0,40.18048429489136,YAAVLWFIAKY,-91.39,1.0,1.209090909090909,52.14545454545454,WIGGLYFILIW,-104.13
167554,HEBO,2DD8_S,50,198.0,33.64002704620361,IWFAQVQIELL,-118.11,-1.0,1.2727272727272732,42.18181818181818,IVFAFVQIELL,-123.76
167755,HEBO,2JEL_P,44,198.0,23.90595984458924,CCVHVAMFKFI,-66.91,1.1,1.8272727272727272,-11.427272727272728,CFQIVDLEIFI,-83.97
167956,HEBO,1FBI_X,49,198.0,30.67111349105835,KIQYIELSGKW,-81.54,1.0,-0.4909090909090909,26.74545454545454,IIQTIELSFLW,-99.02
168157,HEBO,1OB1_C,49,198.0,26.808167934417725,WAFYFFFFFEF,-107.07,-1.0,1.4272727272727272,25.064545454545453,WAFWFFDFFCF,-108.15
168358,HEBO,1FBI_X,47,198.0,28.950987815856934,ILQTCCIAWFY,-95.83,0.0,1.4545454545454546,85.87363636363636,ILPVCCIDVMW,-96.99
168559,HEBO,1H0D_C,50,198.0,27.193238258361816,YVIYIYGILVV,-75.24,0.0,2.327272727272727,11.163636363636364,YIMWIYGILYV,-90.75
168760,HEBO,3VRL_C,50,198.0,29.05446457862854,CCKFYYAIWAE,-79.62,0.0,0.4545454545454545,57.81,LCAFYYIIYCF,-106.27
168961,HEBO,1WEJ_F,42,198.0,28.27894353866577,WYIILALFLKF,-80.61,1.0,1.9727272727272729,18.881818181818183,WYLILCKFLFF,-82.81
169162,HEBO,3RAJ_A,46,198.0,39.61678647994995,FWFYFFLPSLA,-108.03,0.0,1.4545454545454546,73.74636363636364,FVFWFGLLVLC,-115.38
169363,HEBO,1S78_B,49,198.0,85.24272036552429,WGFCCACFLLM,-132.21,0.0,2.1,39.60909090909091,VGFCCCAFLLL,-135.7
169564,HEBO,1WEJ_F,43,198.0,29.030179738998413,SHYLADAFADW,-52.67,-1.9,-0.1090909090909091,33.599999999999994,YVFIWFRFIYF,-80.36
169765,HEBO,1ADQ_A,50,198.0,42.311590909957886,ICAMIEAYCFL,-84.2,-1.0,1.9363636363636365,49.03636363636363,ICDVIEAYCFL,-95.64
169966,HEBO,1ADQ_A,47,198.0,45.32358169555664,WIFVWCFVVLY,-100.6,0.0,2.3545454545454545,9.09090909090909,WIFVWCFVVLY,-100.6
170167,HEBO,1ADQ_A,48,198.0,50.20499134063721,FVFFFHWCAVQ,-96.05,0.1,1.481818181818182,6.472727272727273,FVFFFIWAAYW,-103.24
170368,HEBO,3RAJ_A,49,198.0,34.05538821220398,FIYVIDPQLKW,-103.21,0.0,0.4636363636363634,18.881818181818183,FIWVIDQPLLW,-109.16
170569,HEBO,2YPV_A,48,198.0,44.23104548454285,FWDIFLELGLV,-98.22,-2.0,1.5818181818181818,9.09090909090909,AWCIFKFLFIV,-110.75
170770,HEBO,1FBI_X,44,198.0,30.77134084701538,LWMRLAICWFL,-105.33,1.0,1.6909090909090907,66.81818181818181,LWLQLAICVFL,-108.32
170971,HEBO,1S78_B,43,198.0,84.23353314399719,TGCAADACHYE,-90.25,-1.9,-0.2,96.32727272727271,YLFFLAFAIWL,-132.17
171172,HEBO,1OB1_C,47,198.0,25.53982353210449,IAWHFCMGIYL,-95.23,0.1,1.454545454545454,43.10909090909091,ICWLKCLLIYL,-105.09
171373,HEBO,2YPV_A,44,198.0,44.08060050010681,AGEYWAGWISW,-86.96,-1.0,-0.090909090909091,-9.636363636363637,AFEYWAFWIVW,-102.9
171574,HEBO,2YPV_A,42,198.0,42.54876875877381,AWVWFSYYFCS,-97.25,0.0,0.7363636363636363,12.59090909090909,AWWWFNYYFCL,-106.06
171775,HEBO,1H0D_C,46,198.0,27.7179172039032,HERVYEDLCKC,-63.47,-0.8999999999999999,-0.9454545454545454,12.890909090909092,HCRVYDDLCII,-88.27
171976,HEBO,1NSN_S,43,198.0,35.25721621513367,QEFCAFLAYEA,-75.5,-2.0,0.5,19.745454545454542,WFFCAFWFWFA,-98.72
172177,HEBO,1NSN_S,47,198.0,33.22086238861084,FFELPFQWQCL,-77.15,-1.0,0.4999999999999998,54.76363636363637,FFDLPEQWPAL,-99.11
172378,HEBO,1FBI_X,45,198.0,23.843186616897583,WICEIAFNYAY,-91.05,-1.0,0.6727272727272727,48.127272727272725,VLIAICFNYFY,-99.77
172579,HEBO,1OB1_C,48,198.0,31.64342379570008,LILCKWAYKWF,-86.12,2.0,0.7545454545454546,12.936363636363636,LILALYAYLYF,-103.55
172780,HEBO,2JEL_P,42,198.0,30.524851083755493,VWATVFVIICG,-70.46,0.0,2.427272727272728,-4.572727272727272,VWCTVFVIICF,-75.58
172981,HEBO,1WEJ_F,50,198.0,24.98524069786072,MWCITACLIHI,-70.4,0.1,1.9272727272727272,117.70909090909092,LVCIYAFLIFI,-80.01
173182,HEBO,3VRL_C,42,198.0,29.93065094947815,VACLWFWIFVF,-107.87,0.0,2.509090909090909,88.07272727272726,VACLWFWIFVF,-107.87
173383,HEBO,1WEJ_F,44,198.0,27.85326337814331,YWVIMYAIIAH,-70.88,0.1,1.5,27.281818181818178,YVIIMWAIIAI,-77.51
173584,HEBO,1FBI_X,51,198.0,25.108749628067017,FIGTIKYYNLF,-95.95,1.0,0.6636363636363636,4.872727272727272,FIFTIIYYVLF,-107.83
173785,HEBO,2YPV_A,50,198.0,43.5543520450592,YYIVCQLWGHR,-94.56,1.1,-0.0090909090909093,17.836363636363632,YYIVFQLWHIT,-103.41
173986,HEBO,1WEJ_F,45,198.0,28.57536220550537,WWFIVCVLVAF,-78.93,0.0,2.636363636363636,-5.481818181818182,WWFIVCVLVAF,-78.93
174187,HEBO,3VRL_C,43,198.0,27.6476948261261,VLYMYLWIVCF,-106.33,0.0,2.2,84.37272727272729,VLWLWLYIVCF,-107.16
174388,HEBO,2DD8_S,46,198.0,42.11963987350464,VWCFNYWCFCI,-117.3,0.0,1.381818181818182,-0.3363636363636356,VWCFNYWCFCI,-117.3
174589,HEBO,1OB1_C,50,198.0,29.70730757713318,VFQIAVHCSFW,-86.59,0.1,1.309090909090909,9.09090909090909,VGLIAVQCKFW,-99.64
174790,HEBO,2JEL_P,45,198.0,27.96279764175415,CYHLVEFKIFF,-82.28,0.0999999999999999,1.0454545454545454,-1.0727272727272723,CYELVEFKIFF,-82.28
174991,HEBO,3RAJ_A,47,198.0,37.715983152389526,DFYWILGWYVF,-103.46,-1.0,0.890909090909091,51.17363636363637,IIVWILGWVWE,-108.12
175192,HEBO,2YPV_A,46,198.0,44.216761350631714,AYALVAYEYIW,-97.98,-1.0,0.8727272727272727,23.76363636363636,CYALMAYFWIW,-106.75
175393,HEBO,2DD8_S,43,198.0,40.83635354042053,VWAVVCPENWF,-89.29,-1.0,0.8454545454545456,19.30909090909091,VWEVVFQFNWF,-113.84
175594,HEBO,3RAJ_A,48,198.0,40.1493284702301,NIFFIAFYYLA,-100.14,0.0,1.7,89.89181818181818,LIFFICFVYLA,-113.3
175795,HEBO,1OB1_C,46,198.0,25.55067682266236,VCCDYLCVIAV,-92.73,-1.0,2.309090909090909,19.745454545454542,VCDLPLEYIAW,-100.49
175996,HEBO,2JEL_P,48,198.0,30.45134210586548,YCFIPQWEEYN,-62.05,-2.0,-0.8454545454545456,53.61818181818182,VAFIQQWFFYI,-75.95
176197,HEBO,3VRL_C,48,198.0,31.09863567352295,AYCAYVACFYA,-79.76,0.0,1.3909090909090909,100.2009090909091,CYCIYFWILLL,-109.56
176398,HEBO,1NSN_S,42,198.0,35.73263335227966,SFFCFAVRFYF,-92.79,1.0,1.4454545454545455,38.72818181818182,LFFIFAVRFYF,-98.84
176599,HEBO,1FBI_X,43,198.0,31.075932502746586,IFAFIADEVAF,-92.59,-2.0,1.818181818181818,1.3727272727272726,IFAFIACDWLF,-103.09
176800,HEBO,2JEL_P,51,198.0,22.06636595726013,VYSNWAFIICL,-70.17,0.0,1.6,-3.3454545454545417,WYCLVAFIILI,-76.58
177001,HEBO,1H0D_C,49,198.0,26.512169361114506,YTYWWKRMPKE,-63.65,2.0,-1.8727272727272728,61.52727272727273,YVYWWKVMPLF,-93.78
177202,HEBO,2JEL_P,47,198.0,22.56524014472961,YWGLLAVFISI,-76.2,0.0,2.0,-9.763636363636362,WWFLLAVFISI,-77.94
177403,HEBO,1OB1_C,44,198.0,28.12521457672119,YCFGIAEFLAI,-100.19,-1.0,1.7545454545454546,1.3727272727272726,WGFQIFDFLQL,-106.54
177604,HEBO,1H0D_C,51,198.0,26.33285975456237,AWYEYDLIAFY,-74.96,-2.0,0.2636363636363636,53.40090909090909,AYWFYDLCAFY,-86.67
177805,HEBO,1ADQ_A,46,198.0,47.277817249298096,AYHVYDKLATA,-67.55,0.0999999999999999,-0.0454545454545453,19.545454545454543,LVMWIFILALW,-104.1
178006,HEBO,2YPV_A,43,198.0,40.28108859062195,VKIDIGLFEAF,-98.09,-1.0,1.1909090909090911,-1.2454545454545465,VTISIGLFFFF,-108.08
178207,HEBO,1NSN_S,46,198.0,38.21495842933655,VYYFIWYAYFC,-88.85,0.0,1.1363636363636365,34.981818181818184,VWWFIWWAWFC,-91.22
178408,HEBO,3VRL_C,45,198.0,26.750295162200928,GFCIAKVFDFI,-81.52,0.0,1.6454545454545455,5.736363636363635,FFCIALVLDFI,-109.5
178609,HEBO,1ADQ_A,49,198.0,45.277665853500366,LYYYFEMIVAV,-91.88,-1.0,1.4363636363636365,23.809090909090905,LVYVFFMISHV,-98.01
178810,HEBO,1NSN_S,51,198.0,39.73264718055725,LAIKLFTDLIL,-92.06,0.0,1.881818181818182,11.163636363636364,LAIILFWDLIL,-101.34
179011,HEBO,1H0D_C,43,198.0,29.98313069343567,YYACVNVIQIY,-81.42,0.0,0.981818181818182,74.92727272727271,VYACYNWIRIL,-90.99
179212,HEBO,1ADQ_A,45,198.0,45.533822774887085,EKYCEFLVCWY,-81.64,-1.0,0.1272727272727271,30.618181818181817,FEVCIFLWCWV,-100.94
179413,HEBO,1OB1_C,45,198.0,35.42267203330994,WNLFIVAWLAI,-101.05,0.0,1.9909090909090907,23.809090909090905,WTLVIWCVLAI,-101.36
179614,HEBO,1H0D_C,47,198.0,33.09989261627197,HVGIWMYIAVV,-83.35,0.1,1.7727272727272727,36.7090909090909,IVIIWQYIAVV,-95.71
179815,HEBO,2DD8_S,49,198.0,42.61674404144287,LVPKRYIAIYL,-108.31,2.0,0.9090909090909092,49.38181818181818,VVPIQFIYIVL,-120.54
180016,HEBO,2YPV_A,45,198.0,44.12724447250366,FEYFVDICVSV,-94.79,-2.0,1.4636363636363634,-11.427272727272728,FFYFVDIAVSV,-104.43
180217,HEBO,1S78_B,45,198.0,87.73231339454651,HAFCVNAFWII,-123.98,0.1,1.5727272727272723,2.2363636363636363,VCFCVMAFVLI,-129.07
180418,HEBO,1FBI_X,46,198.0,27.02361249923706,KFPTCEPDYCF,-82.2,-1.0,-0.5000000000000001,37.25454545454546,LFHVLVLQWCF,-106.0
180619,HEBO,3RAJ_A,45,198.0,39.68106484413147,FMQKRFGVVSN,-94.86,2.0,-0.0636363636363637,31.872727272727275,FLWLLFGVVRN,-110.4
180820,HEBO,2JEL_P,49,198.0,26.95609998703003,VYWIVRQIIPI,-71.64,1.0,1.3272727272727272,-0.0181818181818153,VVWIVNFIIFI,-76.59
181021,HEBO,1FBI_X,48,198.0,27.245523929595947,FAYYIACEIFV,-95.74,-1.0,1.7090909090909092,77.76363636363637,FIWYIECFIFV,-103.57
181222,HEBO,1NSN_S,45,198.0,32.59853506088257,FKQYILLEWCA,-85.65,0.0,0.5545454545454546,13.90909090909091,FHPYILLFWCA,-97.63
181423,HEBO,2YPV_A,49,198.0,47.05051350593567,CDGFYAFWLYF,-105.59,-1.0,0.8272727272727273,88.98272727272727,CCGFYAFYLYF,-107.53
181624,HEBO,1WEJ_F,51,198.0,27.484132289886475,FIRFYAWILVL,-79.25,1.0,1.9545454545454544,77.76454545454546,FLPFYCWILYL,-82.07
181825,HEBO,1H0D_C,44,198.0,22.02500867843628,ILDFDHVFCIN,-85.62,-1.9,1.0363636363636364,30.963636363636365,ILCFCHVFCIN,-89.17
182026,HEBO,1NSN_S,44,198.0,32.038018465042114,LFFKLAFFFWW,-101.66,1.0,1.6090909090909091,-12.29090909090909,LFFPLAFFFWV,-101.7
182227,HEBO,3RAJ_A,43,198.0,39.03048348426819,LELAIAFYCLW,-109.09,-1.0,1.7363636363636366,77.76454545454546,ILLVICFVCLW,-114.16
182428,HEBO,2JEL_P,50,198.0,20.988597869873047,FASKCIYVIEV,-67.87,0.0,1.3636363636363635,49.03636363636363,FISIVIWRIDV,-79.4
182629,HEBO,1WEJ_F,48,198.0,25.085601329803467,DMWCSMDMFFT,-64.69,-2.0,0.3999999999999999,9.09090909090909,FWVIYSVLIFF,-79.8
182830,HEBO,1H0D_C,45,198.0,27.94630265235901,IWICWYQILHI,-77.34,0.1,1.318181818181818,88.07272727272726,IWIDWWQILHI,-88.21
183031,HEBO,2JEL_P,43,198.0,18.92144632339477,IVELIPLRIFI,-70.66,0.0,2.090909090909091,16.263636363636362,IVPMIDLRIFI,-84.96
183232,HEBO,2DD8_S,48,198.0,40.37534952163696,MFLFAFCHIHL,-105.11,0.2,1.845454545454546,89.89090909090909,LFDFAFAHIGL,-121.96
183433,HEBO,1H0D_C,48,198.0,32.12877058982849,YITIDKWFNCC,-86.91,0.0,0.2727272727272727,-1.2454545454545456,WIYICKWFWCC,-93.72
183634,HEBO,3VRL_C,46,198.0,27.75367283821106,IVFFYLVMAYV,-105.42,0.0,2.509090909090909,42.22818181818181,IVFFFLVMAYV,-109.42
183835,HEBO,2DD8_S,44,198.0,35.75965929031372,WIDLRFAWFKL,-117.23,1.0,0.5272727272727273,5.21818181818182,WIDLPFCYFLL,-122.69
184036,HEBO,1H0D_C,42,198.0,23.95405125617981,CFCVQSWQIVR,-83.41,1.0,0.6818181818181818,34.46363636363636,CFCYRFWSIVQ,-88.11
184237,HEBO,1OB1_C,51,198.0,32.160632610321045,GALHIFAYLCV,-95.64,0.1,1.8454545454545448,34.46363636363636,IWLGLFEVLHV,-104.89
184438,HEBO,1S78_B,44,198.0,89.5979859828949,FFLLAWEFFKW,-134.97,0.0,1.0363636363636362,-4.572727272727272,FFLLAWCFFSW,-137.07
184639,HEBO,1S78_B,42,198.0,83.54894065856934,WAFFYAAFVLF,-132.61,0.0,2.0363636363636366,46.59181818181818,WAFFYCFFVLF,-136.69
184840,HEBO,1ADQ_A,43,198.0,41.60992932319641,VQDFFGLKYIE,-77.17,-1.0,0.1818181818181817,51.97272727272727,WPFFFFLIVIF,-108.64
185041,HEBO,2DD8_S,47,198.0,38.96037459373474,FYWAAWVAKCL,-97.85,1.0,1.0636363636363635,25.42818181818182,FWNFCVMCIFL,-123.41
185242,TURBO,3RAJ_A,45,198.0,17.68837308883667,ILHLFFLLGKG,-96.16,1.1,1.5818181818181822,11.163636363636366,AHLAFIFFALI,-112.83
185443,TURBO,1H0D_C,43,198.0,7.953130722045898,DKLCDCLAILD,-80.55,-2.0,0.7545454545454544,46.18181818181819,KFCGFFKHDLI,-88.2
185644,TURBO,2YPV_A,47,198.0,21.46641254425049,ILFFICCAIIF,-95.45,0.0,3.363636363636364,26.6,ALKILGCCLIL,-107.88
185845,TURBO,1OB1_C,49,198.0,7.4039130210876465,HFEICFFHFIA,-96.67,-0.8,1.3272727272727272,7.745454545454548,FALLFCACFCL,-104.92
186046,TURBO,1FBI_X,48,198.0,7.431511402130127,ILHDCLFDLFL,-105.11,-1.9,1.6,55.32727272727273,ILIDCLFDLFL,-107.58
186247,TURBO,1WEJ_F,48,198.0,4.833539009094238,LCELAFAIIGD,-75.39,-2.0,1.6454545454545455,9.09090909090909,ILEFLIFGCAF,-84.97
186448,TURBO,1FBI_X,51,198.0,8.540071249008179,FIFCAIFEFAG,-75.95,-1.0,2.0363636363636366,9.09090909090909,LFFKFGIAFIF,-107.31
186649,TURBO,1WEJ_F,46,198.0,4.248718976974487,AGKFGKEFHED,-50.25,-0.8999999999999999,-1.3545454545454545,11.163636363636364,ILLLDLLFLAL,-82.82
186850,TURBO,1H0D_C,46,198.0,8.399173974990845,FCFHILDFGDI,-84.41,-1.9,1.190909090909091,59.69090909090909,KIFLFLFFIIL,-86.38
187051,TURBO,1S78_B,48,198.0,64.8346951007843,HLGLHLKIFAC,-109.71,1.2,1.1181818181818182,33.599999999999994,FLLFHLHCFFI,-137.18
187252,TURBO,1ADQ_A,46,198.0,22.44759011268616,FEIKCCLIFLD,-102.65,-1.0,1.481818181818182,36.39090909090909,FEIKCCLIFLD,-102.65
187453,TURBO,1WEJ_F,50,198.0,4.387871742248535,ILLFHFLFACC,-80.28,0.1,2.536363636363637,57.11818181818182,ILLFHFLFACC,-80.28
187654,TURBO,1H0D_C,51,198.0,8.470067501068115,IFCFGHIFELK,-86.46,0.0999999999999999,1.1545454545454543,41.31818181818181,IFCFGHIFELK,-86.46
187855,TURBO,2JEL_P,46,198.0,3.727127075195313,LFFLLKFLFFL,-83.89,1.0,2.645454545454545,1.3727272727272726,LFFLLKFLFFL,-83.89
188056,TURBO,1WEJ_F,45,198.0,4.38131046295166,ACIDLIFFKIF,-81.83,0.0,2.054545454545455,27.65454545454545,ACIDLIFFKIF,-81.83
188257,TURBO,2DD8_S,45,198.0,16.536144018173218,LFLIFLFDDGL,-101.53,-2.0,1.881818181818182,20.30909090909091,FAFCFEGFICF,-118.36
188458,TURBO,2YPV_A,48,198.0,20.055648803710938,KIFIIILHFEF,-91.23,0.1,1.781818181818182,9.45454545454546,ALKLCCDFFAI,-102.27
188659,TURBO,1S78_B,46,198.0,66.20019006729126,LFLLHDGGGLL,-130.53,-0.9,1.2636363636363634,31.527272727272727,LFLLHCGHFLL,-136.44
188860,TURBO,2JEL_P,42,198.0,3.7347700595855713,IFFGCACLIDI,-73.89,-1.0,2.3454545454545457,66.54545454545455,IHLFLICFLFF,-81.47
189061,TURBO,1OB1_C,48,198.0,7.483415365219116,FCFICFACFEL,-105.53,-1.0,2.3000000000000003,49.03636363636363,FCFICFACFEL,-105.53
189262,TURBO,1OB1_C,47,198.0,7.046494245529175,LKCLAIIECEF,-102.12,-1.0,1.3909090909090909,98.77272727272728,LKCLAIIECEF,-102.12
189463,TURBO,3RAJ_A,49,198.0,17.4994535446167,DFICIDKLIIF,-103.13,-1.0,1.7272727272727275,-13.200000000000005,EAIFGFFIILF,-114.5
189664,TURBO,3RAJ_A,42,198.0,17.39689302444458,FIKFLFDHFGA,-106.94,0.1,0.9363636363636364,-4.554545454545454,FFIFLFILACH,-111.33
189865,TURBO,2DD8_S,46,198.0,16.735966444015503,LILDAIFLHGI,-99.8,-0.9,2.036363636363637,9.454545454545457,FLKIKECCLFF,-120.26
190066,TURBO,1NSN_S,44,198.0,12.723130702972412,DKLECKAIIEI,-70.09,-1.0,0.3,91.05454545454543,FFLAFCDKCIL,-93.98
190267,TURBO,1S78_B,51,198.0,63.04304957389832,LCGAECKLECF,-109.94,-1.0,0.7636363636363636,73.54545454545453,LLFFLILLFCC,-134.09
190468,TURBO,1NSN_S,51,198.0,12.330267667770386,LFLFELIFFLG,-106.72,-1.0,2.454545454545455,9.09090909090909,LFLFELIFFLH,-106.72
190669,TURBO,1NSN_S,46,198.0,13.175092935562134,KFFLCIHILCE,-96.54,0.1,1.5090909090909093,77.76363636363637,LFFLDIHILCF,-103.17
190870,TURBO,2YPV_A,45,198.0,20.6296911239624,AEAAIKLDCGF,-88.18,-1.0,0.7000000000000001,-6.345454545454546,CLCIDHILGFA,-101.58
191071,TURBO,3VRL_C,48,198.0,5.54110050201416,LICLKIHAELH,-95.7,0.2000000000000001,0.9909090909090912,22.381818181818183,LIDLLIHCELI,-108.74
191272,TURBO,1NSN_S,42,198.0,13.279404163360596,CIIFLAFLFFF,-99.2,0.0,3.1727272727272724,9.09090909090909,CIIFLAFKFFF,-100.14
191473,TURBO,1FBI_X,46,198.0,7.1862499713897705,FLFILAICILF,-94.01,0.0,3.418181818181817,44.10909090909091,FLFILAIAILF,-110.6
191674,TURBO,1ADQ_A,44,198.0,23.13554239273072,FCLGFCIIIFL,-94.67,0.0,3.1,26.6,LEIKFHIFFIC,-106.07
191875,TURBO,3RAJ_A,44,198.0,17.521469116210938,HFIIFCFAKHI,-104.56,1.2000000000000002,1.445454545454545,39.60909090909091,LFHCFCLCCAI,-110.01
192076,TURBO,3RAJ_A,51,198.0,17.330407857894897,LGAIIKCAHEA,-80.71,0.1,0.8818181818181817,-14.063636363636364,IFFAFIFLIFC,-115.4
192277,TURBO,1WEJ_F,42,198.0,4.388357162475586,LAFFFLLEEFL,-78.32,-2.0,1.9272727272727277,38.72727272727273,LAEFFLLGFGL,-85.78
192478,TURBO,2YPV_A,46,198.0,20.12641954421997,CLFFFEFFDHK,-103.73,-0.8999999999999999,0.5636363636363637,59.345454545454544,DCGICKFLFIL,-105.55
192679,TURBO,1S78_B,42,198.0,66.2804479598999,FIIHDFDIFLI,-130.74,-1.9,1.8181818181818183,24.672727272727272,FFLALICIFFF,-138.3
192880,TURBO,1H0D_C,44,198.0,7.944484710693359,KCIFDCHFIIF,-78.17,0.1,1.481818181818182,40.518181818181816,LLAFEKLCGCI,-87.55
193081,TURBO,1ADQ_A,43,198.0,22.49318671226501,ILLFALLKFFC,-103.01,1.0,2.590909090909092,18.881818181818183,ILLFALLLFFC,-104.44
193282,TURBO,1S78_B,49,198.0,67.11907243728638,CAEALKGIELI,-107.2,-1.0,1.0363636363636362,25.88181818181818,CAFCLKHIFLI,-129.96
193483,TURBO,3VRL_C,43,198.0,5.48933482170105,FCLFICIFDLG,-105.8,-1.0,2.372727272727273,37.81818181818182,LFIILIIHLFC,-108.69
193684,TURBO,3VRL_C,46,198.0,5.652266025543213,LFIEIIFFICF,-107.67,-1.0,2.909090909090909,66.54545454545455,IFKLFIFFHCL,-111.7
193885,TURBO,1NSN_S,48,198.0,12.6485755443573,GLFFLHEFFLL,-95.13,-0.9,1.7545454545454549,9.09090909090909,FLFGLHDFFLL,-100.51
194086,TURBO,3VRL_C,44,198.0,5.544762849807739,DHHIDFLGLGG,-69.78,-1.8,0.0272727272727271,53.39999999999999,CIHIDFLFLGF,-107.31
194287,TURBO,1H0D_C,47,198.0,8.563623666763306,FLHFKKCLDLH,-86.24,1.2000000000000002,0.1636363636363635,3.5090909090909115,FLIFKKCLDLH,-88.31
194488,TURBO,2YPV_A,50,198.0,21.27310276031494,HKELLEKHIAK,-72.98,1.2000000000000002,-1.0181818181818183,70.56363636363636,LGFFFGFIGEH,-104.46
194689,TURBO,1ADQ_A,45,198.0,23.19894123077393,CICHIACCKLL,-91.44,1.1,1.9363636363636365,110.9,CFIFIHFFILF,-107.49
194890,TURBO,2JEL_P,49,198.0,3.59797477722168,CFGKGLECFCK,-62.79,1.0,0.4363636363636363,33.599999999999994,AFIIFLCILDF,-76.52
195091,TURBO,1NSN_S,50,198.0,13.408532857894896,CGHALFFHGFF,-82.33,0.2,1.1,-0.3363636363636356,FDLFFCLDFLF,-103.41
195292,TURBO,1ADQ_A,51,198.0,22.582603454589844,IAFKLIGGFAF,-97.59,1.0,1.8272727272727276,-1.0727272727272723,LICLLFIKLCC,-102.4
195493,TURBO,2JEL_P,48,198.0,3.773310661315918,ACFIFLCFCIF,-71.34,0.0,3.027272727272727,49.03636363636363,CLIHFKLFGCI,-84.69
195694,TURBO,1NSN_S,49,198.0,12.760128021240234,IHLLLLIDLFH,-98.76,-0.8,1.9,20.30909090909091,IHLLLLIDLFI,-102.67
195895,TURBO,2JEL_P,51,198.0,3.70933985710144,FLIHLEFFDLC,-88.55,-1.9,1.5090909090909093,31.527272727272727,FLIHLEFFDLC,-88.55
196096,TURBO,1NSN_S,45,198.0,13.233932971954346,CIFIHCIKLFG,-88.4,1.1,1.8545454545454547,4.872727272727272,LELKFILIFFF,-102.42
196297,TURBO,3VRL_C,50,198.0,5.469682216644287,FGIKFILIFAI,-100.07,1.0,2.5181818181818185,11.163636363636364,FFIFICICCIC,-108.83
196498,TURBO,2DD8_S,51,198.0,17.07023286819458,ILHIDLGLIEL,-118.86,-1.9,1.6454545454545455,106.49090909090908,LFGIHCLGLII,-123.48
196699,TURBO,1S78_B,44,198.0,63.984962701797485,LLKAIFIILLG,-127.82,1.0,2.6363636363636367,18.881818181818183,LLLAIDILLIF,-136.77
196900,TURBO,1OB1_C,43,198.0,7.530397653579712,FKGELKCDIKI,-92.04,1.0,-0.0909090909090909,-24.79090909090909,LGIFEFIIIHF,-107.18
197101,TURBO,1ADQ_A,50,198.0,22.68546295166016,HLCFHLLDKIH,-92.88,0.2999999999999999,0.3818181818181816,4.872727272727272,ILCFHLKDKIH,-100.54
197302,TURBO,2DD8_S,43,198.0,16.387291193008423,IHFAGLLDFCL,-116.76,-0.9,1.7,21.536363636363635,IHFAGLLDFCL,-116.76
197503,TURBO,2DD8_S,50,198.0,16.647963285446167,DLAFEHAGHIL,-85.11,-1.7999999999999998,0.4272727272727272,59.69090909090909,CIHLDIIDLIF,-121.51
197704,TURBO,2DD8_S,48,198.0,16.512872457504272,DCLFCFFCHGI,-106.71,-0.9,1.554545454545455,39.090909090909086,ICDFCCFHIFC,-115.24
197905,TURBO,1ADQ_A,48,198.0,21.8718523979187,KIFFIFAGGHL,-86.31,1.1,1.3727272727272728,12.59090909090909,LIFFIFCGGIL,-107.01
198106,TURBO,1ADQ_A,47,198.0,22.09868216514588,HFDIGFIFGLG,-104.1,-0.9,1.209090909090909,10.881818181818184,HFDIGFIFGLG,-104.1
198307,TURBO,1H0D_C,42,198.0,7.927915334701538,LIKCHHFKCFD,-80.78,1.2000000000000002,0.109090909090909,19.13636363636364,LIKCHHFLCFD,-88.8
198508,TURBO,3RAJ_A,43,198.0,17.572722911834717,IKCDIFGADGF,-77.03,-1.0,0.6545454545454544,3.445454545454548,ILACIEFCAFF,-108.81
198709,TURBO,2YPV_A,49,198.0,20.210018634796143,IIECIGCFHCK,-80.86,0.0999999999999999,1.1636363636363636,88.98181818181817,FILLIKLIHLH,-113.67
198910,TURBO,3RAJ_A,48,198.0,18.19981694221497,IFCIFFCFCCF,-115.38,0.0,3.0,9.09090909090909,IFCIFFCFCCF,-115.38
199111,TURBO,1WEJ_F,51,198.0,4.218641519546509,CFIALGDCILF,-74.27,-1.0,2.2818181818181817,26.6,IALCKIFCIFI,-80.47
199312,TURBO,3RAJ_A,50,198.0,18.33371639251709,DLDKFGLEGKL,-90.98,-1.0,-0.4454545454545455,-14.063636363636364,FIIIFCLCHLF,-116.87
199513,TURBO,3VRL_C,49,198.0,5.709799289703369,FKHDFDGLIEH,-77.45,-1.7999999999999998,-0.6636363636363637,32.881818181818176,CFCLCICFLLL,-111.16
199714,TURBO,2YPV_A,44,198.0,20.18389320373535,FIEFLEFAHKI,-86.0,-0.8999999999999999,0.8090909090909091,55.12727272727272,AHELCKFIILF,-105.11
199915,TURBO,1OB1_C,44,198.0,6.9963767528533936,IHLFKFCDCED,-96.61,-1.9,0.118181818181818,41.66363636363637,CHFDLLCLFAC,-102.42
200116,TURBO,1NSN_S,47,198.0,12.537281513214111,DFEIKLHELAC,-71.5,-1.9,0.1454545454545454,44.25454545454545,FILFLDFHLIL,-102.14
200317,TURBO,1FBI_X,45,198.0,8.857229471206665,CFCDLFFEGCI,-96.55,-2.0,1.5272727272727271,26.6,CFCCLFFEFAI,-103.39
200518,TURBO,1WEJ_F,47,198.0,4.4213621616363525,IDEFFCLLCAF,-63.68,-2.0,1.8454545454545452,26.6,IAFFFCLLCCF,-82.63
200719,TURBO,1S78_B,45,198.0,64.6676754951477,ILEFKDGCFGA,-113.94,-1.0,0.5909090909090909,5.21818181818182,IFLALLLLCLI,-135.01
200920,TURBO,3RAJ_A,46,198.0,17.629109144210815,CLKFLDKLHLC,-95.06,1.1,0.7727272727272727,3.445454545454546,ILAFLFLIFFI,-120.21
201121,TURBO,2JEL_P,50,198.0,3.712545394897461,FHGLIDIHGFI,-82.9,-0.8,1.1090909090909091,1.4545454545454557,FGGLIDIHFFI,-84.88
201322,TURBO,2YPV_A,42,198.0,21.305567264556885,CGCDFEFICLI,-101.82,-2.0,1.681818181818182,37.25454545454546,DLFAFLCCELA,-102.12
201523,TURBO,1NSN_S,43,198.0,12.5691978931427,FFILLILDLFI,-102.83,-1.0,3.0545454545454547,44.10909090909091,FFILLILDLFI,-102.83
201724,TURBO,1OB1_C,50,198.0,7.492699146270752,IHFIFFEICCF,-106.85,-0.9,2.090909090909091,28.39090909090909,IHFLGLFHLDF,-109.4
201925,TURBO,1FBI_X,44,198.0,7.560395002365112,IFFKFGIHFII,-105.07,1.1,1.9727272727272729,-10.499999999999998,IFFKFFIHFII,-107.27
202126,TURBO,2JEL_P,44,198.0,3.815322399139404,LKIIFFFECCD,-74.3,-1.0,1.3909090909090909,51.10909090909091,LILLLILLGLH,-80.73
202327,TURBO,2DD8_S,42,198.0,16.97686457633972,FCFAHLALHLF,-123.69,0.2,1.7727272727272732,1.3727272727272726,FCFCILALHLF,-128.05
202528,TURBO,1FBI_X,50,198.0,7.685176610946655,LIFGFCIGECC,-97.28,-1.0,1.963636363636364,42.18181818181818,AIELLAIHLFL,-102.08
202729,TURBO,3RAJ_A,47,198.0,17.226897954940796,IFKLLIGFICE,-109.53,0.0,1.945454545454545,-12.29090909090909,FLHLLCFALII,-115.28
202930,TURBO,1S78_B,43,198.0,67.32481002807617,FLLLIKACILI,-131.59,1.0,2.9,58.82727272727272,FLLLIKACILI,-131.59
203131,TURBO,1WEJ_F,43,198.0,4.433690547943115,FILLGCIFHFF,-84.62,0.1,2.427272727272728,17.172727272727272,FILLGCIFHFF,-84.62
203332,TURBO,2YPV_A,43,198.0,21.41257119178772,IGLILKICLCI,-91.43,1.0,2.7363636363636363,28.67272727272728,LFAFLEFICFL,-100.67
203533,TURBO,1ADQ_A,42,198.0,21.95225048065185,FFFIILFCCFD,-103.74,-1.0,2.5727272727272728,37.81818181818182,LLFLLDFFILL,-111.81
203734,TURBO,1ADQ_A,49,198.0,22.34578347206116,CCEFLDFFLFI,-105.77,-2.0,1.9363636363636365,2.2363636363636363,LLCLCELLHLF,-105.88
203935,TURBO,1S78_B,50,198.0,65.9278211593628,LDFFLFIFCFD,-123.79,-2.0,1.963636363636364,13.454545454545457,FFIFFCIACIL,-137.34
204136,TURBO,1FBI_X,42,198.0,11.698230504989624,LHKHLELLKLL,-96.75,1.2000000000000002,0.4636363636363636,15.181818181818178,IIIHLCLLKLL,-107.69
204337,TURBO,1FBI_X,47,198.0,8.015150785446167,LDLGLIHFGFI,-79.62,-0.9,1.681818181818182,10.881818181818184,IFIFFAFEFFL,-112.3
204538,TURBO,1H0D_C,49,198.0,9.294542789459229,CIIIIKLLLAF,-87.13,1.0,2.963636363636364,-6.345454545454546,CIIIIKLLLAF,-87.13
204739,TURBO,3VRL_C,47,198.0,6.020695209503174,ILIADIIFLIK,-101.9,0.0,2.4818181818181824,11.163636363636366,HLLFLIILLLF,-108.66
204940,TURBO,1H0D_C,48,198.0,8.480366945266724,LKICHIGLLLL,-85.34,1.1,2.090909090909091,63.23636363636364,IFAFCCIFKCE,-86.58
205141,TURBO,3VRL_C,42,198.0,5.815406084060669,ADKFLAFKEEA,-76.78,-1.0,-0.3181818181818183,9.62727272727273,LCLLLCLFAFC,-110.79
205342,TURBO,2JEL_P,43,198.0,3.637351036071777,FFFLIIFGAFL,-82.84,0.0,2.909090909090909,1.3727272727272726,FFFLIIFGAFL,-82.84
205543,TURBO,1H0D_C,50,198.0,7.978204011917114,HGILDHKLACD,-63.26,-0.8,-0.1181818181818182,80.71818181818182,HFILDILLACD,-89.24
205744,TURBO,1FBI_X,49,198.0,7.159969568252564,FHLKLHFIEFL,-105.73,0.2000000000000001,0.9545454545454544,24.17272727272727,FHLKLHFIEFL,-105.73
205945,TURBO,1WEJ_F,44,198.0,4.422045707702637,FIDFIKIHHDL,-64.33,-0.8,0.509090909090909,-1.9818181818181848,CFCFACILFFF,-79.72
206146,TURBO,1OB1_C,42,198.0,7.4778337478637695,EHIHCGDIFLI,-90.74,-1.8,0.7999999999999999,53.39999999999999,FELEFLILLGI,-108.81
206347,TURBO,1H0D_C,45,198.0,7.945427656173706,KLLKDFGLFIH,-86.44,1.1,0.5999999999999999,-1.9818181818181813,KFFGLIEHHFF,-92.71
206548,TURBO,1OB1_C,46,198.0,7.166848182678223,FFFAKCCDFEI,-100.7,-1.0,1.0545454545454545,37.25454545454546,IIKIHLAFACC,-103.0
206749,TURBO,2DD8_S,49,198.0,16.373427152633667,CLGACKLFLAK,-91.95,2.0,1.3272727272727272,51.10909090909091,FILECIGLGLF,-125.8
206950,TURBO,2DD8_S,44,198.0,16.40202522277832,LFIFDFAEKHC,-94.52,-0.9,0.6272727272727272,13.454545454545457,FLKLKFAIIFI,-124.08
207151,TURBO,3VRL_C,45,198.0,6.094266891479492,LFALKLHLADH,-88.98,0.2000000000000001,0.7090909090909091,-14.063636363636364,LFALLLHLACH,-108.44
207352,TURBO,3VRL_C,51,198.0,5.474569320678711,GCGCKILFGCI,-98.27,1.0,1.6363636363636365,18.881818181818183,IICFIIIIFII,-112.53
207553,TURBO,2DD8_S,47,198.0,16.801573514938354,FAAKHFAIHCG,-87.42,1.2000000000000002,0.6636363636363635,10.881818181818184,LLLAGLHLALF,-124.14
207754,TURBO,2YPV_A,51,198.0,20.225201845169067,IFLCHHILICF,-97.57,0.2,2.3000000000000003,96.18181818181816,IFLCHHILICF,-97.57
207955,TURBO,1OB1_C,51,198.0,7.162322759628296,IHCLKLFIFAF,-108.5,1.1,2.0181818181818185,22.38181818181818,IHCLKLFIFAF,-108.5
208156,TURBO,1WEJ_F,49,198.0,4.251307725906372,ILLIFKKLCFA,-65.56,2.0,2.045454545454546,5.21818181818182,ILLIFLILCFA,-80.54
208357,TURBO,2JEL_P,45,198.0,3.646342277526856,ILIIHCLHACL,-74.19,0.2,2.3000000000000003,112.78181818181818,IADLFALHCEF,-75.36
208558,TURBO,1OB1_C,45,198.0,8.292354822158813,FCFFEILFGCL,-95.5,-1.0,2.2181818181818183,61.61818181818182,FDFFEIKFGCL,-108.11
208759,TURBO,1S78_B,47,198.0,63.94243121147156,CCFFHILFCFL,-124.03,0.1,2.5090909090909093,66.54545454545455,LFILIIFIFFI,-135.35
208960,TURBO,2JEL_P,47,198.0,3.767292261123657,IFGKLIHAIFI,-69.59,1.1,1.9727272727272729,4.872727272727272,IGFKLIHAHFI,-79.17
209161,TURBO,1FBI_X,43,198.0,7.473414421081543,IEGCFAHCHIL,-89.45,-0.8,1.1,128.4090909090909,FIFCLCLHFLF,-110.72
209362,BObert,2DD8_S,44,198.0,108.30350971221924,MWTLAVIDCLF,-117.61000061035156,-1.0,1.836363636363636,12.936363636363636,MWTLGVIDCLF,-117.61000061035156
209660,BObert,3RAJ_A,43,198.0,20.492806434631348,TGHKDCLWQCP,-81.22000122070312,0.1,-0.8090909090909091,72.59090909090908,RLQLVVTFFIC,-107.12999725341795
209958,BObert,1H0D_C,43,198.0,13.108136415481567,ILQKQPPKCEN,-58.060001373291016,1.0,-1.2909090909090908,112.74545454545456,HSSGTEHLVLF,-81.5999984741211
210256,BObert,1ADQ_A,42,198.0,22.7547025680542,EYTFNGACQQS,-67.7699966430664,-1.0,-0.9181818181818184,81.75454545454545,CFGLMILVLFL,-107.13999938964844
210554,BObert,2DD8_S,43,198.0,18.80019474029541,QNPVHGFKAGN,-81.26000213623047,1.1,-1.018181818181818,-6.827272727272724,FVIFGEFYLGL,-119.4000015258789
210852,BObert,1WEJ_F,43,198.0,10.860461473464966,TGHKDCLWQCP,-54.08000183105469,0.1,-0.8090909090909091,72.59090909090908,WFLFFIKMLRC,-80.95999908447266
211150,BObert,2YPV_A,43,198.0,23.49417781829834,TGHKDCLWQCP,-80.91999816894531,0.1,-0.8090909090909091,72.59090909090908,FTITLGIFRHP,-98.5999984741211
211448,BObert,1FBI_X,43,198.0,13.047515869140623,AQLHLPFGNEL,-82.26000213623047,-0.9,0.0272727272727271,36.39090909090909,LFWRLAWFVMH,-100.83999633789062
211746,BObert,1NSN_S,44,198.0,16.662786960601807,AGCMHMCPQPQ,-63.4900016784668,0.1,-0.2909090909090909,160.8363636363636,IFIFMSLLALK,-99.5500030517578
212044,BObert,1FBI_X,42,198.0,12.8710196018219,CTLESWPHSIH,-77.58000183105469,-0.8,-0.3545454545454545,67.45454545454545,LIVTLWFWLLV,-107.56999969482422
212342,BObert,2JEL_P,42,198.0,10.887871503829956,SDAHNTIPWDK,-48.7400016784668,-0.8999999999999999,-1.3909090909090909,2.227272727272725,FFFWNILMFLY,-79.25
212640,BObert,2JEL_P,43,198.0,9.881340980529783,FCVANTEKVFE,-59.11000061035156,-1.0,0.290909090909091,4.3090909090909095,IFWELLHFFLV,-78.44999694824219
212938,BObert,3VRL_C,44,198.0,11.657820224761965,RWSKWCIFSFI,-95.08000183105467,2.0,0.4818181818181818,61.16363636363637,ILFSVLFLFLV,-107.76000213623048
213236,BObert,1FBI_X,44,198.0,12.846804857254028,RQFCVLMQYDQ,-62.22999954223633,0.0,-0.4181818181818182,20.70909090909091,LMASLFLLVFL,-107.48999786376952
213534,BObert,3RAJ_A,42,198.0,20.27279496192932,EETNGGWPRVF,-80.36000061035156,-1.0,-1.0909090909090908,26.98181818181818,WFGVWILLCFL,-112.31999969482422
213832,BObert,1OB1_C,42,198.0,12.774528503417969,DSYKTTCIVVM,-79.19000244140625,0.0,0.581818181818182,18.881818181818183,IRIFRLDFFFY,-96.76000213623048
214130,BObert,1H0D_C,42,198.0,13.5669846534729,NAHMAHFEVHM,-63.41999816894531,-0.7000000000000001,-0.2,-4.554545454545454,DLWILMTFLMI,-94.63999938964844
214428,BObert,2YPV_A,44,198.0,114.40558171272278,AFHTVGLLHLM,-86.41000366210938,0.2,1.3272727272727272,-5.481818181818182,AFHTVGLLHLV,-95.79000091552734
214726,BObert,1WEJ_F,44,198.0,12.348958969116213,TRKISCVREAV,-58.93000030517578,2.0,-0.0636363636363635,24.154545454545453,FHNGIYWLAMG,-70.62000274658203
215024,BObert,1S78_B,44,198.0,50.69501829147339,MYQERVIRQQC,-101.91000366210938,1.0,-1.018181818181818,76.2909090909091,FLWWVCLLILV,-136.52999877929688
215322,BObert,1H0D_C,44,198.0,13.338440895080566,IPVVGIQWSQC,-67.62999725341797,0.0,0.8363636363636363,19.200000000000003,WLALITSLHLF,-93.18000030517578
215620,BObert,2DD8_S,42,198.0,18.638936519622803,PIGIAVVHRWD,-85.27999877929688,0.1,0.4636363636363636,53.44545454545455,LFLWNLNIGIL,-122.91000366210938
215918,BObert,3RAJ_A,44,198.0,20.322524070739743,EFERPDMRWAD,-78.9000015258789,-2.0,-1.7272727272727268,43.581818181818186,ALLRLIFLTLL,-116.4800033569336
216216,BObert,2YPV_A,42,198.0,22.29775667190552,MAPKWGAYLHP,-72.47000122070312,1.1,-0.3272727272727272,18.05454545454546,WLGFDFLFHIL,-101.37999725341795
216514,BObert,1ADQ_A,43,198.0,120.52127623558044,HLSELQHFFLV,-87.30000305175781,-0.8,0.6363636363636362,46.80909090909091,HLSELLHFFLV,-100.93000030517578
216812,BObert,1NSN_S,43,198.0,16.6270751953125,AQLHLPFGNEL,-80.41999816894531,-0.9,0.0272727272727271,36.39090909090909,CFFSFLFYYGL,-98.8000030517578
217110,BObert,1S78_B,43,198.0,52.72180843353272,DFWGPIPDWMG,-99.68000030517578,-2.0,-0.3272727272727273,4.863636363636365,IYIVADWVFLY,-125.20999908447266
217408,BObert,1OB1_C,43,198.0,12.71572208404541,VPPFARCFNFE,-80.87999725341797,0.0,0.1999999999999999,47.95454545454545,FPLIDILYFQF,-107.20999908447266
217706,BObert,1OB1_C,44,198.0,12.598307371139526,MQGEKWITSGL,-71.58000183105469,0.0,-0.3545454545454546,-4.618181818181818,RTISVSFLNLF,-92.4000015258789
218004,BObert,1ADQ_A,44,198.0,24.66156911849976,CYWNLYELGTQ,-77.13999938964844,-1.0,-0.4545454545454545,-10.545454545454543,LLWWFALLNLV,-106.27999877929688
218302,BObert,2JEL_P,44,198.0,10.699557542800903,RNLYCGYTEFF,-67.27999877929688,0.0,-0.3,22.381818181818183,YMFLFTMFDFL,-78.79000091552734
218600,BObert,1NSN_S,42,198.0,16.052208423614502,DSYKTTCIVVM,-69.56999969482422,0.0,0.581818181818182,18.881818181818183,IRIFRLDIFPY,-90.58000183105467
218898,BObert,3VRL_C,43,198.0,11.740742206573486,QYFHETFVMHI,-87.19999694824219,-0.8,0.0727272727272728,105.47272727272728,LLMELFCFCLL,-107.70999908447266
219196,BObert,3VRL_C,42,198.0,11.537280321121216,PVWHNPDYLVW,-83.61000061035156,-0.9,-0.390909090909091,60.181818181818194,TRIHVCLLLHA,-96.37000274658205
219494,BObert,1S78_B,42,198.0,52.205406665802,HRVMHNEPKFN,-89.12000274658203,1.2000000000000002,-1.6363636363636365,100.2,FFFHLFLLFLL,-141.47000122070312
219792,BObert,1WEJ_F,42,198.0,10.289848566055298,WELEGGGHRRA,-53.5099983215332,0.1,-1.4272727272727272,83.60000000000001,LICLPIVKGSG,-74.73999786376953
220090,BO_COMBO,2YPV_A,42,198.0,26.76903295516968,ASYAYPYNAYA,-79.36000061035156,0.0,-0.3545454545454545,63.36363636363635,AAAIVAAYIIW,-96.61000061035156
220289,BO_COMBO,2DD8_S,42,198.0,29.824486017227173,GNAAAAYYFMA,-84.18000030517578,0.0,0.6545454545454545,23.809090909090905,FMYWSVCGIGV,-111.29000091552734
220488,BO_COMBO,1H0D_C,43,198.0,18.827374935150143,FIMQFRPDWQG,-79.37000274658203,0.0,-0.5363636363636364,6.036363636363638,FIMQFRPCWPG,-80.06999969482422
220687,BO_COMBO,2YPV_A,44,198.0,26.62127923965454,ANAAAYRAAYN,-70.4000015258789,1.0,-0.3,-6.281818181818181,YYWCAVYFAFE,-96.5
220886,BO_COMBO,1NSN_S,43,198.0,20.90602421760559,YYYYMIAEYKY,-73.87000274658203,0.0,-0.6363636363636364,82.69090909090909,VQPFEDQFHLF,-98.75
221085,BO_COMBO,2JEL_P,44,198.0,25.58173036575317,YAAAAANYYAE,-52.54999923706055,-1.0,-0.0090909090909091,63.36363636363635,VYPYVAYAALY,-75.4800033569336
221284,BO_COMBO,1NSN_S,44,198.0,20.301242113113403,YYYAAEAYGYS,-66.70999908447266,-1.0,-0.5272727272727273,37.61818181818181,YWFHLYYAQYL,-86.44999694824219
221483,BO_COMBO,3RAJ_A,44,198.0,23.87228894233704,YYAYNAAAYAH,-80.33999633789062,0.1,-0.2636363636363636,55.64545454545453,VYMRQAICAWL,-100.98999786376952
221682,BO_COMBO,1H0D_C,42,198.0,22.07972478866577,YYNYYNAAYFD,-68.55000305175781,-1.0,-0.9636363636363634,42.74545454545454,YVACYRNYVLF,-83.98999786376953
221881,BO_COMBO,1S78_B,43,198.0,49.12510919570923,AIAYHAYQYAQ,-93.5999984741211,0.1,-0.2181818181818182,34.981818181818184,LLAYMYMIRLI,-125.48999786376952
222080,BO_COMBO,1WEJ_F,43,198.0,23.56833505630493,AYYAIYYLYYY,-63.720001220703125,0.0,0.2545454545454546,75.4909090909091,YAANLYAIAWF,-74.87999725341797
222279,BO_COMBO,1S78_B,44,198.0,48.56243419647217,AYKMYYAYFYS,-97.91999816894533,1.0,-0.2636363636363636,122.63727272727272,FCQSWRPYCVI,-116.4800033569336
222478,BO_COMBO,2JEL_P,43,198.0,17.798935890197754,ASEMYMYAYYY,-57.34000015258789,-1.0,-0.3090909090909091,153.56363636363636,YFEGKVWPRFI,-75.12999725341797
222677,BO_COMBO,3VRL_C,44,198.0,15.91429877281189,AYYLKAGYDYN,-76.08999633789062,0.0,-0.8272727272727273,26.4,ACAIHLAMYYY,-90.81999969482422
222876,BO_COMBO,1WEJ_F,42,198.0,16.146769046783447,YIYATYYYIDY,-59.83000183105469,-1.0,-0.1090909090909091,53.054545454545455,FVYYYLYTYAW,-77.7699966430664
223075,BO_COMBO,1FBI_X,44,198.0,18.46379065513611,YYANAAANAAS,-68.48999786376953,0.0,0.0363636363636363,41.83636363636363,YWLQAGIAYWL,-92.69000244140624
223274,BO_COMBO,2DD8_S,44,198.0,22.707213640213013,AYKYYRDYYYY,-84.0,1.0,-1.7454545454545458,38.59090909090909,FWEYDNYAYAF,-108.16000366210938
223473,BO_COMBO,2JEL_P,42,198.0,14.825075387954712,EYAAALIAYMA,-58.810001373291016,-1.0,1.1909090909090911,81.78181818181818,LQFYTPLHCVY,-71.76000213623047
223672,BO_COMBO,1S78_B,42,198.0,51.6143844127655,YINAEAYYYAY,-99.41999816894533,-1.0,-0.3272727272727272,53.054545454545455,LQFYYPMHCVY,-114.83000183105467
223871,BO_COMBO,1OB1_C,44,198.0,17.94106650352478,YAPFNIAYHYW,-89.9800033569336,0.1,-0.2,147.3181818181818,YAPFNIAYHYW,-89.9800033569336
224070,BO_COMBO,1ADQ_A,43,198.0,26.57733464241028,YSLAYYYYYGK,-78.66000366210938,1.0,-0.6636363636363636,38.52727272727272,WYTAYYAYYLA,-88.20999908447266
224269,BO_COMBO,1ADQ_A,42,198.0,30.911587953567505,YARYAYDFAAT,-70.55999755859375,0.0,-0.2363636363636364,59.96363636363637,CPVDINNFRLF,-94.9000015258789
224468,BO_COMBO,3RAJ_A,42,198.0,23.36570763587952,TYYKGGAYYYH,-82.26000213623047,1.1,-1.2090909090909092,49.74545454545454,IYWDGSFWNIL,-101.94000244140624
224667,BO_COMBO,1NSN_S,42,198.0,21.02712154388428,FYYDNTYYYAY,-76.3499984741211,-1.0,-0.9909090909090912,107.71909090909092,YYYYQMAFYYW,-86.51000213623047
224866,BO_COMBO,2DD8_S,43,198.0,21.8455810546875,AMAAYAAAKQH,-73.87999725341797,1.1,0.0727272727272727,63.32727272727272,LRRWYDVWLKL,-109.33999633789062
225065,BO_COMBO,1H0D_C,44,198.0,16.772354125976562,FCQSWQKWAVI,-78.04000091552734,1.0,0.209090909090909,28.518181818181816,FCQSWQLWAVI,-84.66999816894531
225264,BO_COMBO,3VRL_C,42,198.0,13.786585330963137,AFPFYYAYYYA,-84.44999694824219,0.0,0.2636363636363636,150.45545454545456,YAAYYIYAYYF,-92.04000091552734
225463,BO_COMBO,1FBI_X,42,198.0,21.845316410064697,AASNAYRTYYA,-58.43000030517578,1.0,-0.5636363636363636,26.46363636363636,WAYNYCYAAYL,-85.66999816894531
225662,BO_COMBO,3VRL_C,43,198.0,17.05516743659973,FYYVAGARYYA,-82.8499984741211,1.0,0.209090909090909,68.11909090909091,LLQTMYMITLI,-96.19000244140624
225861,BO_COMBO,1OB1_C,42,198.0,18.61271333694458,AEPNYAANYQA,-67.79000091552734,-1.0,-1.0,48.127272727272725,VQIIHLCGCYC,-96.38999938964844
226060,BO_COMBO,1FBI_X,43,198.0,15.902239561080933,EAYYEAYGYYK,-59.540000915527344,-1.0,-1.290909090909091,9.236363636363636,LYYAYNAYYYY,-87.16999816894531
226259,BO_COMBO,1WEJ_F,44,198.0,14.593470811843872,HYTAEAAAYYA,-50.18999862670898,-0.9,-0.2090909090909091,74.06363636363636,LYYYYAYWVEL,-71.06999969482422
226458,BO_COMBO,3RAJ_A,43,198.0,23.50831413269043,MFHVYYAAMAA,-95.58000183105467,0.1,1.1090909090909091,46.2,LLQTLWMISLI,-107.13999938964844
226657,BO_COMBO,1OB1_C,43,198.0,18.30863571166992,AYDMRAAVYAA,-75.62999725341797,0.0,0.4090909090909091,38.43636363636364,WWSLAVAFFRC,-101.9499969482422
226856,BO_COMBO,2YPV_A,43,198.0,23.348707914352417,AAPYNDAAAYY,-76.69000244140625,-1.0,-0.3181818181818182,37.81818181818182,LLQTMYMILLI,-96.9000015258789
227055,BO_COMBO,1ADQ_A,44,198.0,29.443288803100582,AYYYFYAYAAT,-80.11000061035156,0.0,0.2545454545454545,104.2190909090909,YVNQQAICHVL,-85.51000213623047
227254,RS,3B9K_A,44,198.0,10.939630270004272,WFIFAIDYSHN,-97.01,-0.9,0.2909090909090908,30.618181818181817,FFCRVIWMVHY,-110.55
227454,RS,1NSN_S,45,198.0,12.706363916397097,SYPLWDVRPVC,-70.59,0.0,0.0454545454545453,76.85454545454546,TMIYVGGENLG,-89.11
227654,RS,5C7X_A,44,198.0,7.922666549682617,WFIFAIDYSHN,-90.8,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-111.16
227854,RS,1YJD_C,43,198.0,6.60774040222168,SEDDSWRVVIF,-69.05,-2.0,-0.1636363636363637,61.61818181818182,FFLEPFMDINK,-90.79
228054,RS,3RAJ_A,44,198.0,19.558403730392456,WFIFAIDYSHN,-90.27,-0.9,0.2909090909090908,30.618181818181817,FHRFIFQHIHI,-107.75
228254,RS,S4D4_A,42,198.0,6.79386305809021,TCMKHTTCGQG,-70.1,1.1,-0.6,31.872727272727275,IMNAYMFRFNF,-108.82
228454,RS,1WEJ_F,46,198.0,4.017360210418701,FITMNEVEPAW,-56.22,-2.0,0.1363636363636364,44.10909090909091,RLKFGVFDHFQ,-73.27
228654,RS,1FSK_A,44,198.0,8.658042669296265,WFIFAIDYSHN,-69.82,-0.9,0.2909090909090908,30.618181818181817,FPIKCLLTVVD,-83.43
228854,RS,S2G2_A,42,198.0,7.13103985786438,TCMKHTTCGQG,-61.81,1.1,-0.6,31.872727272727275,EKGCTFGNLGI,-85.03
229054,RS,2R29_A,44,198.0,6.523199081420898,WFIFAIDYSHN,-66.89,-0.9,0.2909090909090908,30.618181818181817,FFCRVIWMVHY,-92.59
229254,RS,2W9E_A,44,198.0,7.518567085266113,WFIFAIDYSHN,-82.01,-0.9,0.2909090909090908,30.618181818181817,CHLIQWFLNAL,-100.84
229454,RS,3JBQ_B,43,198.0,25.1020565032959,SEDDSWRVVIF,-92.12,-2.0,-0.1636363636363637,61.61818181818182,IIPWPFPYGPL,-107.5
229654,RS,1S78_B,49,198.0,65.63324284553528,QPGINQFATRL,-91.4,1.0,-0.4363636363636365,5.172727272727273,LLMVLSHQCFN,-121.03
229854,RS,1NSN_S,50,198.0,13.278927087783812,HACRDWCQQCV,-70.92,0.1,-0.5090909090909091,45.98181818181818,RFCIHDALVVV,-92.55
230054,RS,2DD8_S,43,198.0,20.297118425369263,SEDDSWRVVIF,-93.27,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-117.4
230254,RS,S2D2_A,43,198.0,6.585236549377441,SEDDSWRVVIF,-83.88,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-104.43
230454,RS,S5G5_A,44,198.0,8.520286798477173,WFIFAIDYSHN,-83.74,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-98.64
230654,RS,2IH3_C,42,198.0,1.8288390636444087,TCMKHTTCGQG,-69.09,1.1,-0.6,31.872727272727275,IMNAYMFRFNF,-97.36
230854,RS,5DO2_B,42,198.0,15.775324821472168,TCMKHTTCGQG,-71.63,1.1,-0.6,31.872727272727275,VLFLNCPICYA,-99.47
231054,RS,1NSN_S,51,198.0,13.680078029632568,TLRCSVWTAST,-68.02,1.0,0.2909090909090909,12.936363636363636,EEYIQYWFWLT,-86.53
231254,RS,S3G3_A,42,198.0,8.240485191345215,TCMKHTTCGQG,-67.37,1.1,-0.6,31.872727272727275,GARLWTFELTL,-89.93
231454,RS,3WD5_A,42,198.0,11.58582329750061,TCMKHTTCGQG,-74.96,1.1,-0.6,31.872727272727275,GMCWWFWCLCM,-106.63
231654,RS,4QNP_A,42,198.0,29.23723697662353,TCMKHTTCGQG,-76.43,1.1,-0.6,31.872727272727275,GMCWWFWCLCM,-110.2
231854,RS,4KXZ_A,42,198.0,8.208378076553345,TCMKHTTCGQG,-67.2,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-95.7
232054,RS,S2A2_A,44,198.0,6.536346673965454,WFIFAIDYSHN,-97.34,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-109.38
232254,RS,5CZV_A,44,198.0,19.13437938690185,WFIFAIDYSHN,-91.6,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-110.7
232454,RS,1H0D_C,45,198.0,8.374252319335938,SYPLWDVRPVC,-65.36,0.0,0.0454545454545453,76.85454545454546,HWLIGKLIWMT,-87.06
232654,RS,3RKD_A,42,198.0,9.305618286132812,TCMKHTTCGQG,-60.96,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-87.55
232854,RS,1RJL_C,42,198.0,5.712603807449341,TCMKHTTCGQG,-70.44,1.1,-0.6,31.872727272727275,PFPTVIPWDIC,-81.86
233054,RS,4KXZ_B,43,198.0,9.176208972930908,SEDDSWRVVIF,-92.65,-2.0,-0.1636363636363637,61.61818181818182,FVMDSLLRLFC,-120.86
233254,RS,5JZ7_B,44,198.0,9.77306342124939,WFIFAIDYSHN,-82.73,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-102.7
233454,RS,5E8E_LH,42,198.0,22.186327934265137,TCMKHTTCGQG,-79.66,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-109.65
233654,RS,3RAJ_A,50,198.0,16.967756748199463,HACRDWCQQCV,-85.42,0.1,-0.5090909090909091,45.98181818181818,LILYYRFGAII,-107.77
233854,RS,4YPG_C,43,198.0,13.247281312942505,SEDDSWRVVIF,-68.68,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-93.83
234054,RS,S4A4_A,44,198.0,7.239257574081421,WFIFAIDYSHN,-96.28,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-120.43
234254,RS,S2D2_A,44,198.0,7.315507411956787,WFIFAIDYSHN,-92.27,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-103.91
234454,RS,S4D4_A,44,198.0,6.696811437606812,WFIFAIDYSHN,-80.64,-0.9,0.2909090909090908,30.618181818181817,WTHIMTFDFMI,-107.25
234654,RS,2IH3_C,44,198.0,1.683703899383545,WFIFAIDYSHN,-90.79,-0.9,0.2909090909090908,30.618181818181817,LWRWMWVQMGI,-99.01
234854,RS,4ZFG_A,43,198.0,18.326791048049927,SEDDSWRVVIF,-75.38,-2.0,-0.1636363636363637,61.61818181818182,FVMDSLLRLFC,-101.1
235054,RS,S2C2_A,44,198.0,7.0504469871521,WFIFAIDYSHN,-88.01,-0.9,0.2909090909090908,30.618181818181817,IGLLGIVFQCD,-109.8
235254,RS,2YC1_C,42,198.0,3.436767339706421,TCMKHTTCGQG,-71.71,1.1,-0.6,31.872727272727275,LFECYLWAFPE,-95.41
235454,RS,S4H4_A,43,198.0,7.419065237045288,SEDDSWRVVIF,-67.41,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-89.45
235654,RS,2YC1_C,43,198.0,3.681575298309326,SEDDSWRVVIF,-71.74,-2.0,-0.1636363636363637,61.61818181818182,FFPQTCEKWFW,-94.38
235854,RS,S3B3_A,43,198.0,10.845409870147703,SEDDSWRVVIF,-83.04,-2.0,-0.1636363636363637,61.61818181818182,WHLMFKLQESV,-104.35
236054,RS,3KS0_J,44,198.0,19.85991168022156,WFIFAIDYSHN,-92.84,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-101.9
236254,RS,1OB1_C,49,198.0,7.147191524505615,QPGINQFATRL,-74.33,1.0,-0.4363636363636365,5.172727272727273,YYFVIPLDFYM,-94.08
236454,RS,3KJ4_A,43,198.0,21.8935809135437,SEDDSWRVVIF,-87.76,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-108.21
236654,RS,S2C2_A,42,198.0,6.685752630233765,TCMKHTTCGQG,-78.48,1.1,-0.6,31.872727272727275,CRIITNWLKFG,-106.08
236854,RS,4ZFO_F,44,198.0,0.862633228302002,WFIFAIDYSHN,-71.01,-0.9,0.2909090909090908,30.618181818181817,CHLIQWFLNAL,-84.89
237054,RS,2VXT_I,42,198.0,8.438210725784302,TCMKHTTCGQG,-70.54,1.1,-0.6,31.872727272727275,ASGTFFGDFFL,-92.79
237254,RS,2XWT_C,43,198.0,18.34861469268799,SEDDSWRVVIF,-92.21,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-123.84
237454,RS,1FBI_X,51,198.0,7.32200288772583,TLRCSVWTAST,-64.4,1.0,0.2909090909090909,12.936363636363636,LVLPCYWAPIQ,-92.18
237654,RS,1H0D_C,46,198.0,7.959184885025024,FITMNEVEPAW,-69.11,-2.0,0.1363636363636364,44.10909090909091,TFGLHTPIPLA,-82.91
237854,RS,5MES_A,43,198.0,10.634125709533691,SEDDSWRVVIF,-83.22,-2.0,-0.1636363636363637,61.61818181818182,NLLLMSTTHIL,-110.28
238054,RS,3RKD_A,44,198.0,11.306360006332396,WFIFAIDYSHN,-83.88,-0.9,0.2909090909090908,30.618181818181817,IGLLGIVFQCD,-94.58
238254,RS,S3D3_A,42,198.0,9.172388076782228,TCMKHTTCGQG,-75.69,1.1,-0.6,31.872727272727275,VLFLNCPICYA,-105.77
238454,RS,S5D5_A,42,198.0,8.476992845535278,TCMKHTTCGQG,-73.19,1.1,-0.6,31.872727272727275,GARLWTFELTL,-96.74
238654,RS,5E8E_LH,43,198.0,21.210611820220947,SEDDSWRVVIF,-86.4,-2.0,-0.1636363636363637,61.61818181818182,LSPCENLFAFI,-110.28
238854,RS,5CZV_A,43,198.0,18.482924699783325,SEDDSWRVVIF,-78.39,-2.0,-0.1636363636363637,61.61818181818182,FQLNWVCLSRL,-116.24
239054,RS,S4A4_A,42,198.0,6.683126926422119,TCMKHTTCGQG,-76.31,1.1,-0.6,31.872727272727275,IMNAYMFRFNF,-117.74
239254,RS,4H88_A,43,198.0,9.173548221588137,SEDDSWRVVIF,-89.38,-2.0,-0.1636363636363637,61.61818181818182,WRFYHYVIFVM,-105.72
239454,RS,3NH7_A,44,198.0,7.200258493423462,WFIFAIDYSHN,-76.83,-0.9,0.2909090909090908,30.618181818181817,MFPLLNDFDYT,-90.27
239654,RS,4QNP_A,44,198.0,27.713370323181152,WFIFAIDYSHN,-97.8,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-111.23
239854,RS,1ZTX_E,43,198.0,5.687713384628296,SEDDSWRVVIF,-81.26,-2.0,-0.1636363636363637,61.61818181818182,YWTWHIFLFHT,-100.54
240054,RS,S5E5_A,42,198.0,8.461787700653076,TCMKHTTCGQG,-70.62,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-101.37
240254,RS,S4A4_A,43,198.0,6.67124080657959,SEDDSWRVVIF,-83.8,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-119.69
240454,RS,S5G5_A,42,198.0,8.790348529815674,TCMKHTTCGQG,-65.59,1.1,-0.6,31.872727272727275,WFEREYLDFGI,-90.81
240654,RS,1S78_B,45,198.0,63.3926682472229,SYPLWDVRPVC,-96.79,0.0,0.0454545454545453,76.85454545454546,FFNHAWLIVGI,-121.35
240854,RS,5H35_C,44,198.0,14.209776639938354,WFIFAIDYSHN,-110.9,-0.9,0.2909090909090908,30.618181818181817,ICKRILMELLP,-118.51
241054,RS,3Q3G_E,44,198.0,12.489006280899048,WFIFAIDYSHN,-95.89,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-104.51
241254,RS,S3E3_A,43,198.0,7.453087329864502,SEDDSWRVVIF,-82.2,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-100.17
241454,RS,1OAZ_A,43,198.0,7.738115072250366,SEDDSWRVVIF,-87.42,-2.0,-0.1636363636363637,61.61818181818182,FQLNWVCLSRL,-110.23
241654,RS,1TQB_A,44,198.0,7.963263273239136,WFIFAIDYSHN,-99.63,-0.9,0.2909090909090908,30.618181818181817,FFCRVIWMVHY,-111.88
241854,RS,4H88_A,44,198.0,9.171736240386965,WFIFAIDYSHN,-96.26,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-110.35
242054,RS,2B2X_A,44,198.0,11.58656930923462,WFIFAIDYSHN,-79.76,-0.9,0.2909090909090908,30.618181818181817,ICKRILMELLP,-95.12
242254,RS,1NSN_S,43,198.0,14.00946855545044,SEDDSWRVVIF,-75.87,-2.0,-0.1636363636363637,61.61818181818182,FVMDSLLRLFC,-91.68
242454,RS,3JBQ_B,42,198.0,25.75624370574951,TCMKHTTCGQG,-81.69,1.1,-0.6,31.872727272727275,ISTFEVWEHLV,-107.22
242654,RS,3VRL_C,48,198.0,5.312673568725586,QQLLAGKHEQG,-71.98,0.1,-1.1363636363636365,36.39090909090909,IEPIVFLIAVM,-104.68
242854,RS,2DD8_S,47,198.0,15.986989259719849,IIQDYLLWPQH,-91.25,-0.9,-0.0818181818181817,65.63636363636364,MIRFELAIRKF,-111.53
243054,RS,3RAJ_A,42,198.0,19.165957927703857,TCMKHTTCGQG,-74.58,1.1,-0.6,31.872727272727275,LFECYLWAFPE,-104.55
243254,RS,S5C5_A,43,198.0,9.77364945411682,SEDDSWRVVIF,-77.87,-2.0,-0.1636363636363637,61.61818181818182,PRFIDVAFYVA,-97.34
243454,RS,1NSN_S,46,198.0,12.727612733840942,FITMNEVEPAW,-71.78,-2.0,0.1363636363636364,44.10909090909091,TIWLYMTLCWW,-94.2
243654,RS,4KXZ_B,42,198.0,9.401577234268188,TCMKHTTCGQG,-80.61,1.1,-0.6,31.872727272727275,GMCWWFWCLCM,-113.02
243854,RS,1NSN_S,49,198.0,12.573450565338137,QPGINQFATRL,-68.35,1.0,-0.4363636363636365,5.172727272727273,YYFVIPLDFYM,-92.48
244054,RS,5JZ7_E,43,198.0,7.692635774612427,SEDDSWRVVIF,-80.7,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-111.39
244254,RS,S3F3_A,44,198.0,9.195851802825928,WFIFAIDYSHN,-85.23,-0.9,0.2909090909090908,30.618181818181817,IRVGYEWQMFW,-96.98
244454,RS,2IH3_C,43,198.0,1.7590014934539795,SEDDSWRVVIF,-86.52,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-106.61
244654,RS,1WEJ_F,47,198.0,4.1389148235321045,IIQDYLLWPQH,-60.0,-0.9,-0.0818181818181817,65.63636363636364,YINFIVDIFPE,-74.01
244854,RS,2R29_A,43,198.0,5.947708368301392,SEDDSWRVVIF,-79.06,-2.0,-0.1636363636363637,61.61818181818182,FWYCMGPVTMM,-92.99
245054,RS,S4E4_A,43,198.0,7.389864444732666,SEDDSWRVVIF,-78.33,-2.0,-0.1636363636363637,61.61818181818182,FVMDSLLRLFC,-95.97
245254,RS,2R56_A,43,198.0,9.093475818634031,SEDDSWRVVIF,-78.21,-2.0,-0.1636363636363637,61.61818181818182,IIPWPFPYGPL,-94.18
245454,RS,3G04_C,44,198.0,13.445123195648192,WFIFAIDYSHN,-82.96,-0.9,0.2909090909090908,30.618181818181817,IRVGYEWQMFW,-92.83
245654,RS,1QFW_AB,43,198.0,17.73344588279724,SEDDSWRVVIF,-85.65,-2.0,-0.1636363636363637,61.61818181818182,WRFYHYVIFVM,-101.1
245854,RS,1ADQ_A,48,198.0,21.592719078063965,QQLLAGKHEQG,-73.86,0.1,-1.1363636363636365,36.39090909090909,AKPLIDCVMFI,-92.2
246054,RS,2R56_A,44,198.0,9.121676445007324,WFIFAIDYSHN,-85.3,-0.9,0.2909090909090908,30.618181818181817,FVNMMISPFVI,-92.27
246254,RS,2UZI_R,44,198.0,12.970760345458984,WFIFAIDYSHN,-95.58,-0.9,0.2909090909090908,30.618181818181817,CHLIQWFLNAL,-104.35
246454,RS,3RAJ_A,46,198.0,18.342520475387573,FITMNEVEPAW,-89.96,-2.0,0.1363636363636364,44.10909090909091,TIWLYMTLCWW,-103.24
246654,RS,S2H2_A,43,198.0,7.099244594573975,SEDDSWRVVIF,-62.08,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-90.93
246854,RS,S5C5_A,44,198.0,8.802306413650513,WFIFAIDYSHN,-80.28,-0.9,0.2909090909090908,30.618181818181817,IGLLGIVFQCD,-103.13
247054,RS,S2G2_A,43,198.0,7.031413555145264,SEDDSWRVVIF,-71.23,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-97.59
247254,RS,3NH7_A,42,198.0,7.154029607772827,TCMKHTTCGQG,-68.61,1.1,-0.6,31.872727272727275,MCRGIFSVGFS,-86.36
247454,RS,S3E3_A,42,198.0,7.651989221572876,TCMKHTTCGQG,-73.42,1.1,-0.6,31.872727272727275,GMCWWFWCLCM,-97.97
247654,RS,2YPV_A,46,198.0,20.234149932861328,FITMNEVEPAW,-72.41,-2.0,0.1363636363636364,44.10909090909091,HLQFDFIIVEF,-95.04
247854,RS,1OB1_C,47,198.0,6.8808698654174805,IIQDYLLWPQH,-76.98,-0.9,-0.0818181818181817,65.63636363636364,YCWYLMYLCVW,-97.96
248054,RS,4AEI_A,43,198.0,1.816701412200928,SEDDSWRVVIF,-60.54,-2.0,-0.1636363636363637,61.61818181818182,FTCSGDLPHEL,-84.03
248254,RS,1ADQ_A,50,198.0,22.182223081588745,HACRDWCQQCV,-78.36,0.1,-0.5090909090909091,45.98181818181818,VFVLITLYLAV,-96.49
248454,RS,4H88_A,42,198.0,9.850483894348145,TCMKHTTCGQG,-78.55,1.1,-0.6,31.872727272727275,GMCWWFWCLCM,-107.35
248654,RS,5LQB_A,43,198.0,8.24282193183899,SEDDSWRVVIF,-84.67,-2.0,-0.1636363636363637,61.61818181818182,DMKFLIFMQWM,-105.02
248854,RS,3Q3G_E,43,198.0,12.992025136947632,SEDDSWRVVIF,-72.73,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-104.82
249054,RS,S2B2_A,44,198.0,6.510066509246826,WFIFAIDYSHN,-78.2,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-103.33
249254,RS,1WEJ_F,48,198.0,4.007066488265991,QQLLAGKHEQG,-53.11,0.1,-1.1363636363636365,36.39090909090909,IIWFNIYASQR,-72.59
249454,RS,3RAJ_A,51,198.0,17.024414539337158,TLRCSVWTAST,-84.83,1.0,0.2909090909090909,12.936363636363636,LYDCIVMIELF,-106.58
249654,RS,1FBI_X,49,198.0,7.29917573928833,QPGINQFATRL,-76.8,1.0,-0.4363636363636365,5.172727272727273,YYFVIPLDFYM,-97.12
249854,RS,1FNS_A,42,198.0,10.368438243865969,TCMKHTTCGQG,-84.42,1.1,-0.6,31.872727272727275,GARLWTFELTL,-114.67
250054,RS,5JZ7_A,44,198.0,8.72267746925354,WFIFAIDYSHN,-92.4,-0.9,0.2909090909090908,30.618181818181817,VIFEQMKVWHL,-104.37
250254,RS,5H35_C,43,198.0,14.643487930297852,SEDDSWRVVIF,-98.9,-2.0,-0.1636363636363637,61.61818181818182,IIPWPFPYGPL,-118.74
250454,RS,4QCI_D,43,198.0,9.474514961242676,SEDDSWRVVIF,-76.64,-2.0,-0.1636363636363637,61.61818181818182,NLLLMSTTHIL,-102.95
250654,RS,1H0D_C,42,198.0,7.511093139648437,TCMKHTTCGQG,-62.48,1.1,-0.6,31.872727272727275,GVWFRCLVPFA,-84.8
250854,RS,5JW4_A,43,198.0,30.92048501968384,SEDDSWRVVIF,-83.25,-2.0,-0.1636363636363637,61.61818181818182,FVMDSLLRLFC,-122.71
251054,RS,5L0Q_A,44,198.0,23.46167278289795,WFIFAIDYSHN,-84.32,-0.9,0.2909090909090908,30.618181818181817,CHLIQWFLNAL,-101.2
251254,RS,1FBI_X,48,198.0,6.973723411560059,QQLLAGKHEQG,-62.76,0.1,-1.1363636363636365,36.39090909090909,FMSWLTWNFAP,-88.67
251454,RS,5EPM_C,44,198.0,0.822413444519043,WFIFAIDYSHN,-62.9,-0.9,0.2909090909090908,30.618181818181817,CHLIQWFLNAL,-73.88
251654,RS,3KS0_J,43,198.0,20.32320666313172,SEDDSWRVVIF,-78.76,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-105.72
251854,RS,1FBI_X,47,198.0,8.589922428131104,IIQDYLLWPQH,-76.18,-0.9,-0.0818181818181817,65.63636363636364,GVTLILMQWEF,-92.28
252054,RS,S4E4_A,42,198.0,7.375241756439209,TCMKHTTCGQG,-72.34,1.1,-0.6,31.872727272727275,IMNAYMFRFNF,-95.03
252254,RS,S3H3_A,42,198.0,7.567162752151489,TCMKHTTCGQG,-62.07,1.1,-0.6,31.872727272727275,AIGFRRCAMLV,-82.31
252454,RS,S5H5_A,42,198.0,8.468607902526855,TCMKHTTCGQG,-61.78,1.1,-0.6,31.872727272727275,VPIQIQHNMMP,-79.45
252654,RS,S3A3_A,44,198.0,9.242753028869627,WFIFAIDYSHN,-101.99,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-111.24
252854,RS,5L0Q_A,43,198.0,23.235079765319824,SEDDSWRVVIF,-79.26,-2.0,-0.1636363636363637,61.61818181818182,HMHIYRCCLHI,-103.52
253054,RS,2VXQ_A,44,198.0,4.789201736450195,WFIFAIDYSHN,-78.64,-0.9,0.2909090909090908,30.618181818181817,FFCRVIWMVHY,-90.74
253254,RS,1FBI_X,42,198.0,8.180838584899902,TCMKHTTCGQG,-57.04,1.1,-0.6,31.872727272727275,IMNAYMFRFNF,-95.47
253454,RS,4PP1_A,44,198.0,13.899004459381104,WFIFAIDYSHN,-76.89,-0.9,0.2909090909090908,30.618181818181817,LWRWMWVQMGI,-86.09
253654,RS,4KXZ_A,44,198.0,8.29576849937439,WFIFAIDYSHN,-56.36,-0.9,0.2909090909090908,30.618181818181817,FFCRVIWMVHY,-98.8
253854,RS,S5B5_A,42,198.0,9.01473069190979,TCMKHTTCGQG,-74.93,1.1,-0.6,31.872727272727275,WFEREYLDFGI,-98.6
254054,RS,3RAJ_A,45,198.0,17.650840759277344,SYPLWDVRPVC,-86.56,0.0,0.0454545454545453,76.85454545454546,TKVFNLLWIAF,-103.1
254254,RS,4IJ3_A,43,198.0,17.8612220287323,SEDDSWRVVIF,-88.84,-2.0,-0.1636363636363637,61.61818181818182,LSPCENLFAFI,-103.45
254454,RS,1JPS_T,42,198.0,19.22015833854676,TCMKHTTCGQG,-85.77,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-116.54
254654,RS,3MJ9_A,44,198.0,21.449752807617188,WFIFAIDYSHN,-92.3,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-101.47
254854,RS,2JEL_P,45,198.0,3.406535625457764,SYPLWDVRPVC,-59.3,0.0,0.0454545454545453,76.85454545454546,MNIKIEEFILS,-70.54
255054,RS,4HJ0_B,44,198.0,5.723339796066284,WFIFAIDYSHN,-83.59,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-92.61
255254,RS,4QNP_A,43,198.0,28.53546786308289,SEDDSWRVVIF,-89.7,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-111.62
255454,RS,2JEL_P,51,198.0,3.3109123706817627,TLRCSVWTAST,-56.97,1.0,0.2909090909090909,12.936363636363636,FKCMVINIVGG,-72.47
255654,RS,S2D2_A,42,198.0,7.021366834640503,TCMKHTTCGQG,-72.4,1.1,-0.6,31.872727272727275,GMCWWFWCLCM,-103.59
255854,RS,5DHV_M,43,198.0,1.5093796253204346,SEDDSWRVVIF,-52.45,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-64.88
256054,RS,4Hj0_A,43,198.0,6.1135334968566895,SEDDSWRVVIF,-67.36,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-100.21
256254,RS,2VXQ_A,43,198.0,4.948064088821411,SEDDSWRVVIF,-74.7,-2.0,-0.1636363636363637,61.61818181818182,WRFYHYVIFVM,-89.77
256454,RS,1QFW_AB,44,198.0,17.586044788360596,WFIFAIDYSHN,-90.74,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-99.63
256654,RS,S5D5_A,44,198.0,10.38825511932373,WFIFAIDYSHN,-87.94,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-99.63
256854,RS,5T5F_A,44,198.0,19.63988780975341,WFIFAIDYSHN,-85.81,-0.9,0.2909090909090908,30.618181818181817,WTHIMTFDFMI,-111.11
257054,RS,2JEL_P,49,198.0,3.606677055358887,QPGINQFATRL,-56.24,1.0,-0.4363636363636365,5.172727272727273,YYFVIPLDFYM,-72.63
257254,RS,1OB1_C,44,198.0,6.731489419937134,WFIFAIDYSHN,-86.2,-0.9,0.2909090909090908,30.618181818181817,YKCTIIHGFDF,-95.82
257454,RS,4KXZ_B,44,198.0,9.237975358963013,WFIFAIDYSHN,-92.69,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-121.8
257654,RS,5CZV_A,42,198.0,18.887460470199585,TCMKHTTCGQG,-79.71,1.1,-0.6,31.872727272727275,IMNAYMFRFNF,-104.58
257854,RS,4K3J_A,44,198.0,14.601242780685425,WFIFAIDYSHN,-90.2,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-105.19
258054,RS,1ZTX_E,42,198.0,5.941630125045776,TCMKHTTCGQG,-70.11,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-100.51
258254,RS,4YPG_C,42,198.0,12.717759370803831,TCMKHTTCGQG,-67.69,1.1,-0.6,31.872727272727275,GMCWWFWCLCM,-93.79
258454,RS,S4H4_A,42,198.0,7.527683019638061,TCMKHTTCGQG,-56.23,1.1,-0.6,31.872727272727275,CRIITNWLKFG,-87.46
258654,RS,4QCI_D,42,198.0,8.27188229560852,TCMKHTTCGQG,-71.6,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-102.1
258854,RS,5LQB_A,44,198.0,8.723393440246582,WFIFAIDYSHN,-87.49,-0.9,0.2909090909090908,30.618181818181817,VIPFFYNNHIT,-100.98
259054,RS,5LQB_A,42,198.0,8.291940689086914,TCMKHTTCGQG,-73.59,1.1,-0.6,31.872727272727275,VLFLNCPICYA,-102.25
259254,RS,2JEL_P,46,198.0,3.3956458568573,FITMNEVEPAW,-57.95,-2.0,0.1363636363636364,44.10909090909091,HLQFDFIIVEF,-71.3
259454,RS,S4G4_A,43,198.0,6.996716976165772,SEDDSWRVVIF,-70.47,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-107.17
259654,RS,1WEJ_F,43,198.0,4.943664073944092,SEDDSWRVVIF,-66.46,-2.0,-0.1636363636363637,61.61818181818182,WRFYHYVIFVM,-74.93
259854,RS,5B8C_C,42,198.0,9.802886247634888,TCMKHTTCGQG,-72.13,1.1,-0.6,31.872727272727275,IMNAYMFRFNF,-105.35
260054,RS,3GI9_C,42,198.0,36.34306478500366,TCMKHTTCGQG,-93.35,1.1,-0.6,31.872727272727275,GMCWWFWCLCM,-132.74
260254,RS,S3D3_A,43,198.0,7.490954875946045,SEDDSWRVVIF,-89.78,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-107.09
260454,RS,5EPM_C,43,198.0,0.8308084011077881,SEDDSWRVVIF,-56.98,-2.0,-0.1636363636363637,61.61818181818182,FVMDSLLRLFC,-75.72
260654,RS,1MHP_A,44,198.0,10.563096523284912,WFIFAIDYSHN,-93.15,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-101.94
260854,RS,S5A5_A,43,198.0,8.706239938735962,SEDDSWRVVIF,-87.75,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-106.13
261054,RS,S3F3_A,43,198.0,8.549322843551636,SEDDSWRVVIF,-64.06,-2.0,-0.1636363636363637,61.61818181818182,IRMMGDLEVYY,-96.29
261254,RS,S2E2_A,42,198.0,6.570588827133179,TCMKHTTCGQG,-74.07,1.1,-0.6,31.872727272727275,IMNAYMFRFNF,-99.31
261454,RS,5MES_A,42,198.0,10.42026400566101,TCMKHTTCGQG,-83.45,1.1,-0.6,31.872727272727275,VLFLNCPICYA,-109.32
261654,RS,1ADQ_A,46,198.0,22.21528697013855,FITMNEVEPAW,-74.96,-2.0,0.1363636363636364,44.10909090909091,HLQFDFIIVEF,-96.38
261854,RS,4Hj0_A,44,198.0,6.889981031417847,WFIFAIDYSHN,-74.38,-0.9,0.2909090909090908,30.618181818181817,IGLLGIVFQCD,-88.96
262054,RS,2JEL_P,50,198.0,3.3754470348358154,HACRDWCQQCV,-56.0,0.1,-0.5090909090909091,45.98181818181818,VFVLITLYLAV,-75.63
262254,RS,4NP4_A,42,198.0,30.542946100234985,TCMKHTTCGQG,-83.32,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-122.6
262454,RS,4WV1_F,44,198.0,7.803899049758911,WFIFAIDYSHN,-83.86,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-93.64
262654,RS,2JEL_P,48,198.0,3.4767544269561768,QQLLAGKHEQG,-56.19,0.1,-1.1363636363636365,36.39090909090909,TNIIQAWQFII,-73.81
262854,RS,4N9G_C,43,198.0,0.0759551525115966,SEDDSWRVVIF,-43.77,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-55.59
263054,RS,S4G4_A,44,198.0,7.829165935516357,WFIFAIDYSHN,-79.87,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-108.37
263254,RS,S3G3_A,43,198.0,9.727949142456056,SEDDSWRVVIF,-76.22,-2.0,-0.1636363636363637,61.61818181818182,IIPWPFPYGPL,-92.16
263454,RS,S5E5_A,43,198.0,9.284898519515991,SEDDSWRVVIF,-81.06,-2.0,-0.1636363636363637,61.61818181818182,FQLNWVCLSRL,-103.24
263654,RS,1WEJ_F,45,198.0,3.8958544731140137,SYPLWDVRPVC,-49.41,0.0,0.0454545454545453,76.85454545454546,TKVFNLLWIAF,-71.41
263854,RS,3RAJ_A,48,198.0,16.814817190170288,QQLLAGKHEQG,-72.61,0.1,-1.1363636363636365,36.39090909090909,IEPIVFLIAVM,-104.25
264054,RS,4KI5_M,43,198.0,11.497717380523682,SEDDSWRVVIF,-80.67,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-100.3
264254,RS,2YPV_A,50,198.0,19.824955224990845,HACRDWCQQCV,-63.69,0.1,-0.5090909090909091,45.98181818181818,FYIDINYLMPD,-96.44
264454,RS,S2F2_A,43,198.0,6.578884601593018,SEDDSWRVVIF,-78.27,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-101.34
264654,RS,S2A2_A,42,198.0,6.552586078643799,TCMKHTTCGQG,-80.36,1.1,-0.6,31.872727272727275,IMNAYMFRFNF,-108.33
264854,RS,2DD8_S,51,198.0,16.56486701965332,TLRCSVWTAST,-90.24,1.0,0.2909090909090909,12.936363636363636,LNPKLIVFHCC,-105.65
265054,RS,1ZTX_E,44,198.0,5.811815023422241,WFIFAIDYSHN,-91.17,-0.9,0.2909090909090908,30.618181818181817,FHRFIFQHIHI,-99.91
265254,RS,4PP1_A,42,198.0,14.534973382949827,TCMKHTTCGQG,-63.98,1.1,-0.6,31.872727272727275,NVGVWFKDLWD,-83.11
265454,RS,3SKJ_E,42,198.0,14.691848754882812,TCMKHTTCGQG,-73.23,1.1,-0.6,31.872727272727275,DIESLNQQCFF,-101.99
265654,RS,3KR3_D,42,198.0,3.491750955581665,TCMKHTTCGQG,-52.51,1.1,-0.6,31.872727272727275,ATICIHCDVNA,-74.46
265854,RS,S3F3_A,42,198.0,7.660848379135132,TCMKHTTCGQG,-72.58,1.1,-0.6,31.872727272727275,ISTFEVWEHLV,-92.64
266054,RS,3JBQ_B,44,198.0,27.76014947891236,WFIFAIDYSHN,-101.85,-0.9,0.2909090909090908,30.618181818181817,FVNMMISPFVI,-113.15
266254,RS,4Hj0_A,42,198.0,5.895373344421387,TCMKHTTCGQG,-61.98,1.1,-0.6,31.872727272727275,HYRMIHWMMEI,-89.78
266454,RS,2YPV_A,51,198.0,19.645018815994263,TLRCSVWTAST,-77.36,1.0,0.2909090909090909,12.936363636363636,RPSLLPILYKW,-96.29
266654,RS,3L5W_I,42,198.0,2.135545015335083,TCMKHTTCGQG,-55.97,1.1,-0.6,31.872727272727275,IMNAYMFRFNF,-94.49
266854,RS,1OAZ_A,44,198.0,7.670162200927734,WFIFAIDYSHN,-96.15,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-108.14
267054,RS,1WEJ_F,42,198.0,3.760462522506714,TCMKHTTCGQG,-48.98,1.1,-0.6,31.872727272727275,LFECYLWAFPE,-77.24
267254,RS,2DD8_S,50,198.0,15.955804824829102,HACRDWCQQCV,-82.38,0.1,-0.5090909090909091,45.98181818181818,FLQWRWSDQVI,-109.71
267454,RS,4HJ0_B,43,198.0,5.841632604598999,SEDDSWRVVIF,-70.83,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-101.57
267654,RS,3SKJ_E,44,198.0,13.532898426055908,WFIFAIDYSHN,-90.86,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-103.33
267854,RS,1PKQ_J,44,198.0,7.460569620132446,WFIFAIDYSHN,-78.94,-0.9,0.2909090909090908,30.618181818181817,FFCRVIWMVHY,-100.75
268054,RS,1S78_B,46,198.0,66.45810079574585,FITMNEVEPAW,-102.38,-2.0,0.1363636363636364,44.10909090909091,VLFAVQVIFCR,-120.63
268254,RS,4K3J_A,43,198.0,14.19235134124756,SEDDSWRVVIF,-83.51,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-105.1
268454,RS,2B2X_A,42,198.0,11.516432523727415,TCMKHTTCGQG,-63.94,1.1,-0.6,31.872727272727275,LDQSLLNKAFY,-92.09
268654,RS,S2G2_A,44,198.0,7.108628511428833,WFIFAIDYSHN,-78.64,-0.9,0.2909090909090908,30.618181818181817,YKCTIIHGFDF,-86.07
268854,RS,2DD8_S,48,198.0,17.976294994354248,QQLLAGKHEQG,-83.09,0.1,-1.1363636363636365,36.39090909090909,VDLGGMKLTWI,-110.96
269054,RS,1H0D_C,47,198.0,8.033434391021729,IIQDYLLWPQH,-62.16,-0.9,-0.0818181818181817,65.63636363636364,MVSWREEQVFC,-79.85
269254,RS,S2H2_A,42,198.0,8.25325632095337,TCMKHTTCGQG,-62.81,1.1,-0.6,31.872727272727275,IMCIITRTPWF,-85.84
269454,RS,3RAJ_A,47,198.0,16.902276515960693,IIQDYLLWPQH,-91.08,-0.9,-0.0818181818181817,65.63636363636364,MDLITFPWAWW,-102.41
269654,RS,4AEI_A,44,198.0,1.9048395156860352,WFIFAIDYSHN,-72.02,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-78.14
269854,RS,S2H2_A,44,198.0,7.118031978607178,WFIFAIDYSHN,-73.38,-0.9,0.2909090909090908,30.618181818181817,FFCRVIWMVHY,-86.26
270054,RS,3VRL_C,50,198.0,5.577955484390259,HACRDWCQQCV,-77.76,0.1,-0.5090909090909091,45.98181818181818,LEGEMCIFCVI,-99.46
270254,RS,3HI6_A,42,198.0,10.764460802078249,TCMKHTTCGQG,-81.87,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-107.95
270454,RS,2R29_A,42,198.0,6.15326189994812,TCMKHTTCGQG,-71.46,1.1,-0.6,31.872727272727275,AIGFRRCAMLV,-91.55
270654,RS,1S78_B,42,198.0,70.2125494480133,TCMKHTTCGQG,-90.06,1.1,-0.6,31.872727272727275,LFECYLWAFPE,-118.54
270854,RS,S4C4_A,42,198.0,6.781773805618286,TCMKHTTCGQG,-73.64,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-107.23
271054,RS,4KI5_M,42,198.0,11.102319955825806,TCMKHTTCGQG,-72.9,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-104.13
271254,RS,4YPG_C,44,198.0,13.072150707244871,WFIFAIDYSHN,-71.27,-0.9,0.2909090909090908,30.618181818181817,TFWNYLQFVCY,-90.42
271454,RS,1NSN_S,47,198.0,13.045699119567873,IIQDYLLWPQH,-76.88,-0.9,-0.0818181818181817,65.63636363636364,VWWNCKLWLCT,-88.2
271654,RS,S2E2_A,44,198.0,6.849858999252319,WFIFAIDYSHN,-84.28,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-104.79
271854,RS,3VRL_C,44,198.0,6.038597106933594,WFIFAIDYSHN,-93.28,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-97.69
272054,RS,1WEJ_F,51,198.0,4.022063493728638,TLRCSVWTAST,-62.29,1.0,0.2909090909090909,12.936363636363636,LYDCIVMIELF,-74.84
272254,RS,S3H3_A,43,198.0,7.488879680633545,SEDDSWRVVIF,-58.39,-2.0,-0.1636363636363637,61.61818181818182,QLYMHDLTLIS,-84.8
272454,RS,2YPV_A,44,198.0,22.15065884590149,WFIFAIDYSHN,-77.82,-0.9,0.2909090909090908,30.618181818181817,MFPLLNDFDYT,-95.87
272654,RS,S5B5_A,43,198.0,8.736582517623901,SEDDSWRVVIF,-80.61,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-105.43
272854,RS,1S78_B,50,198.0,65.5612781047821,HACRDWCQQCV,-99.75,0.1,-0.5090909090909091,45.98181818181818,VFVLITLYLAV,-127.78
273054,RS,1ADQ_A,51,198.0,21.51390528678894,TLRCSVWTAST,-76.86,1.0,0.2909090909090909,12.936363636363636,MSQYLLMIMPF,-96.48
273254,RS,4K24_A,43,198.0,11.035983085632324,SEDDSWRVVIF,-70.92,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-87.89
273454,RS,5JZ7_B,42,198.0,9.535359621047974,TCMKHTTCGQG,-71.62,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-105.74
273654,RS,5IKC_M,44,198.0,4.735034942626953,WFIFAIDYSHN,-68.76,-0.9,0.2909090909090908,30.618181818181817,LWRWMWVQMGI,-90.56
273854,RS,3MJ9_A,42,198.0,20.81031966209412,TCMKHTTCGQG,-72.45,1.1,-0.6,31.872727272727275,VLFLNCPICYA,-99.35
274054,RS,2YPV_A,42,198.0,25.022246599197388,TCMKHTTCGQG,-62.0,1.1,-0.6,31.872727272727275,GARLWTFELTL,-97.15
274254,RS,4KXZ_A,43,198.0,8.275832653045654,SEDDSWRVVIF,-77.32,-2.0,-0.1636363636363637,61.61818181818182,FVMDSLLRLFC,-101.27
274454,RS,2VXT_I,44,198.0,8.553682088851929,WFIFAIDYSHN,-80.36,-0.9,0.2909090909090908,30.618181818181817,VIFEQMKVWHL,-97.9
274654,RS,4K3J_A,42,198.0,15.48733615875244,TCMKHTTCGQG,-76.41,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-105.29
274854,RS,2JEL_P,42,198.0,3.339941501617432,TCMKHTTCGQG,-56.98,1.1,-0.6,31.872727272727275,IMNAYMFRFNF,-78.1
275054,RS,2DD8_S,42,198.0,21.07092261314392,TCMKHTTCGQG,-80.82,1.1,-0.6,31.872727272727275,WFEREYLDFGI,-108.59
275254,RS,S5C5_A,42,198.0,10.070564031600952,TCMKHTTCGQG,-73.13,1.1,-0.6,31.872727272727275,GARLWTFELTL,-95.59
275454,RS,1NSN_S,48,198.0,12.457197189331056,QQLLAGKHEQG,-67.67,0.1,-1.1363636363636365,36.39090909090909,DMLLKVELFYQ,-93.02
275654,RS,2DD8_S,49,198.0,17.06923532485962,QPGINQFATRL,-93.03,1.0,-0.4363636363636365,5.172727272727273,IQVRSVVIPVI,-108.32
275854,RS,3SKJ_E,43,198.0,13.782328367233276,SEDDSWRVVIF,-85.34,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-104.32
276054,RS,2UZI_R,43,198.0,12.942633152008057,SEDDSWRVVIF,-86.33,-2.0,-0.1636363636363637,61.61818181818182,IIPWPFPYGPL,-102.12
276254,RS,1H0D_C,50,198.0,9.451289415359495,HACRDWCQQCV,-58.01,0.1,-0.5090909090909091,45.98181818181818,RFCIHDALVVV,-88.95
276454,RS,5C7X_A,42,198.0,6.625988245010376,TCMKHTTCGQG,-81.24,1.1,-0.6,31.872727272727275,LFECYLWAFPE,-107.96
276654,RS,S4E4_A,44,198.0,6.7833428382873535,WFIFAIDYSHN,-82.26,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-99.45
276854,RS,4QCI_D,44,198.0,7.874938011169434,WFIFAIDYSHN,-93.52,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-101.63
277054,RS,1WEJ_F,49,198.0,4.046353101730347,QPGINQFATRL,-62.94,1.0,-0.4363636363636365,5.172727272727273,YALCCGWMVIG,-71.24
277254,RS,3VRL_C,49,198.0,5.234774827957153,QPGINQFATRL,-82.71,1.0,-0.4363636363636365,5.172727272727273,LICMGLDTQPI,-96.12
277454,RS,3RVV_A,44,198.0,14.47208309173584,WFIFAIDYSHN,-96.3,-0.9,0.2909090909090908,30.618181818181817,CHLIQWFLNAL,-108.2
277654,RS,3B9K_A,42,198.0,10.902553796768188,TCMKHTTCGQG,-81.55,1.1,-0.6,31.872727272727275,GMCWWFWCLCM,-107.54
277854,RS,S5B5_A,44,198.0,8.607596635818481,WFIFAIDYSHN,-84.78,-0.9,0.2909090909090908,30.618181818181817,IGLLGIVFQCD,-107.16
278054,RS,S3A3_A,43,198.0,9.70691204071045,SEDDSWRVVIF,-92.1,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-109.49
278254,RS,4K24_A,44,198.0,11.22777819633484,WFIFAIDYSHN,-71.14,-0.9,0.2909090909090908,30.618181818181817,LWRWMWVQMGI,-88.66
278454,RS,4WV1_F,42,198.0,7.908671140670776,TCMKHTTCGQG,-67.85,1.1,-0.6,31.872727272727275,GMCWWFWCLCM,-95.94
278654,RS,1FSK_A,43,198.0,8.835256814956665,SEDDSWRVVIF,-62.28,-2.0,-0.1636363636363637,61.61818181818182,FQLNWVCLSRL,-87.57
278854,RS,2YPV_A,48,198.0,20.01651930809021,QQLLAGKHEQG,-75.52,0.1,-1.1363636363636365,36.39090909090909,MVFYMCCIQIK,-100.04
279054,RS,4NP4_A,44,198.0,27.02671980857849,WFIFAIDYSHN,-111.69,-0.9,0.2909090909090908,30.618181818181817,CHLIQWFLNAL,-132.37
279254,RS,1FBI_X,50,198.0,8.657663822174072,HACRDWCQQCV,-64.98,0.1,-0.5090909090909091,45.98181818181818,LILYYRFGAII,-98.77
279454,RS,3KJ4_A,42,198.0,21.909756183624268,TCMKHTTCGQG,-79.13,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-105.16
279654,RS,4ZFG_A,44,198.0,18.287648677825928,WFIFAIDYSHN,-81.96,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-103.51
279854,RS,2JEL_P,44,198.0,4.28729510307312,WFIFAIDYSHN,-58.66,-0.9,0.2909090909090908,30.618181818181817,INMVEWVNYLA,-72.87
280054,RS,S2C2_A,43,198.0,6.658319711685181,SEDDSWRVVIF,-81.58,-2.0,-0.1636363636363637,61.61818181818182,LSPCENLFAFI,-112.59
280254,RS,1KB5_AB,42,198.0,19.23925518989563,TCMKHTTCGQG,-80.63,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-114.08
280454,RS,S5D5_A,43,198.0,9.405231714248655,SEDDSWRVVIF,-77.04,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-101.0
280654,RS,3MJ9_A,43,198.0,22.015547275543213,SEDDSWRVVIF,-75.08,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-100.65
280854,RS,3Q3G_E,42,198.0,13.689549684524536,TCMKHTTCGQG,-69.09,1.1,-0.6,31.872727272727275,IMNAYMFRFNF,-106.04
281054,RS,1OAZ_A,42,198.0,7.884720802307129,TCMKHTTCGQG,-80.21,1.1,-0.6,31.872727272727275,GMCWWFWCLCM,-105.01
281254,RS,S4C4_A,44,198.0,6.847394943237305,WFIFAIDYSHN,-91.33,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-105.1
281454,RS,3L5W_I,43,198.0,2.2670063972473145,SEDDSWRVVIF,-60.84,-2.0,-0.1636363636363637,61.61818181818182,FWYCMGPVTMM,-90.0
281654,RS,1FBI_X,46,198.0,7.145458698272705,FITMNEVEPAW,-84.04,-2.0,0.1363636363636364,44.10909090909091,MMFKMQLRIYL,-97.63
281854,RS,2JEL_P,47,198.0,3.4949512481689453,IIQDYLLWPQH,-62.68,-0.9,-0.0818181818181817,65.63636363636364,YCWYLMYLCVW,-68.91
282054,RS,4ZFO_F,42,198.0,0.822882890701294,TCMKHTTCGQG,-64.06,1.1,-0.6,31.872727272727275,GHQPILKVCFF,-80.14
282254,RS,5JZ7_B,43,198.0,9.511154174804688,SEDDSWRVVIF,-77.93,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-105.32
282454,RS,3VRL_C,46,198.0,5.023636817932129,FITMNEVEPAW,-79.77,-2.0,0.1363636363636364,44.10909090909091,IIEVWWNICVL,-101.4
282654,RS,1FBI_X,45,198.0,7.232233762741089,SYPLWDVRPVC,-79.68,0.0,0.0454545454545453,76.85454545454546,KYIIWDVSMLM,-88.86
282854,RS,S4F4_A,42,198.0,7.21139121055603,TCMKHTTCGQG,-63.79,1.1,-0.6,31.872727272727275,IMNAYMFRFNF,-101.35
283054,RS,4K24_A,42,198.0,11.45317816734314,TCMKHTTCGQG,-60.66,1.1,-0.6,31.872727272727275,IMNAYMFRFNF,-90.01
283254,RS,S4C4_A,43,198.0,7.384864330291748,SEDDSWRVVIF,-80.22,-2.0,-0.1636363636363637,61.61818181818182,LSPCENLFAFI,-104.14
283454,RS,S4B4_A,43,198.0,6.698986530303955,SEDDSWRVVIF,-81.91,-2.0,-0.1636363636363637,61.61818181818182,LQKLRFLYETW,-102.27
283654,RS,1ADQ_A,44,198.0,24.44325351715088,WFIFAIDYSHN,-84.92,-0.9,0.2909090909090908,30.618181818181817,YKCTIIHGFDF,-93.22
283854,RS,2XWT_C,44,198.0,18.18250679969788,WFIFAIDYSHN,-94.5,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-118.02
284054,RS,2YPV_A,47,198.0,21.85464596748352,IIQDYLLWPQH,-77.81,-0.9,-0.0818181818181817,65.63636363636364,QCAIIGLDCTL,-96.03
284254,RS,S5F5_A,42,198.0,9.53307294845581,TCMKHTTCGQG,-74.64,1.1,-0.6,31.872727272727275,GARLWTFELTL,-98.24
284454,RS,4WV1_F,43,198.0,7.81020450592041,SEDDSWRVVIF,-78.74,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-96.72
284654,RS,1NSN_S,42,198.0,12.038121938705444,TCMKHTTCGQG,-63.23,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-93.19
284854,RS,4N9G_C,44,198.0,0.0896615982055664,WFIFAIDYSHN,-48.05,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-55.22
285054,RS,4R9Y_D,44,198.0,3.8098316192626953,WFIFAIDYSHN,-72.95,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-105.35
285254,RS,1OB1_C,50,198.0,6.759031534194946,HACRDWCQQCV,-74.4,0.1,-0.5090909090909091,45.98181818181818,VFVLITLYLAV,-98.06
285454,RS,1KB5_AB,44,198.0,19.117184162139893,WFIFAIDYSHN,-94.67,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-117.4
285654,RS,2R56_A,42,198.0,9.038740634918211,TCMKHTTCGQG,-66.47,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-92.03
285854,RS,4KXZ_E,44,198.0,9.310287952423096,WFIFAIDYSHN,-104.56,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-127.74
286054,RS,S4F4_A,43,198.0,7.136807680130005,SEDDSWRVVIF,-70.97,-2.0,-0.1636363636363637,61.61818181818182,LSPCENLFAFI,-95.09
286254,RS,S5A5_A,42,198.0,10.120065927505491,TCMKHTTCGQG,-79.26,1.1,-0.6,31.872727272727275,GMCWWFWCLCM,-104.24
286454,RS,S3B3_A,42,198.0,8.84037971496582,TCMKHTTCGQG,-78.86,1.1,-0.6,31.872727272727275,IMCIITRTPWF,-103.38
286654,RS,1JPS_T,44,198.0,18.537429809570312,WFIFAIDYSHN,-104.2,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-116.19
286854,RS,3G04_C,43,198.0,13.83027172088623,SEDDSWRVVIF,-74.56,-2.0,-0.1636363636363637,61.61818181818182,FVMDSLLRLFC,-96.66
287054,RS,4OKV_E,44,198.0,2.784182071685791,WFIFAIDYSHN,-60.28,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-71.7
287254,RS,1FNS_A,43,198.0,11.08214235305786,SEDDSWRVVIF,-99.54,-2.0,-0.1636363636363637,61.61818181818182,FQLNWVCLSRL,-121.52
287454,RS,4OKV_E,43,198.0,2.767352819442749,SEDDSWRVVIF,-60.3,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-72.89
287654,RS,1OSP_O,44,198.0,26.80955457687378,WFIFAIDYSHN,-95.15,-0.9,0.2909090909090908,30.618181818181817,VIFEQMKVWHL,-102.82
287854,RS,4AEI_A,42,198.0,1.7181973457336426,TCMKHTTCGQG,-61.26,1.1,-0.6,31.872727272727275,VLFLNCPICYA,-78.93
288054,RS,1NCA_N,42,198.0,26.944619178771973,TCMKHTTCGQG,-74.16,1.1,-0.6,31.872727272727275,LFECYLWAFPE,-111.23
288254,RS,3R08_E,42,198.0,5.127881288528442,TCMKHTTCGQG,-63.51,1.1,-0.6,31.872727272727275,WFEREYLDFGI,-88.93
288454,RS,4R9Y_D,43,198.0,4.308300256729126,SEDDSWRVVIF,-72.6,-2.0,-0.1636363636363637,61.61818181818182,DMKFLIFMQWM,-101.32
288654,RS,4N9G_C,42,198.0,0.0944805145263671,TCMKHTTCGQG,-38.48,1.1,-0.6,31.872727272727275,WWMFFILGRST,-54.62
288854,RS,3RAJ_A,43,198.0,19.00914978981018,SEDDSWRVVIF,-88.31,-2.0,-0.1636363636363637,61.61818181818182,WDFMNWLCKKF,-101.13
289054,RS,3VRL_C,51,198.0,5.182801008224487,TLRCSVWTAST,-69.9,1.0,0.2909090909090909,12.936363636363636,MSQYLLMIMPF,-100.43
289254,RS,S2B2_A,43,198.0,6.930640459060669,SEDDSWRVVIF,-76.76,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-101.31
289454,RS,S3D3_A,44,198.0,7.617282629013061,WFIFAIDYSHN,-91.94,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-109.74
289654,RS,4PP1_A,43,198.0,14.127359867095947,SEDDSWRVVIF,-73.41,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-90.06
289854,RS,4IJ3_A,44,198.0,18.77242398262024,WFIFAIDYSHN,-79.96,-0.9,0.2909090909090908,30.618181818181817,FVNMMISPFVI,-106.23
290054,RS,2YC1_C,44,198.0,4.458410978317261,WFIFAIDYSHN,-86.84,-0.9,0.2909090909090908,30.618181818181817,SCFWESMWEFF,-92.57
290254,RS,1ADQ_A,47,198.0,22.522221326828003,IIQDYLLWPQH,-84.08,-0.9,-0.0818181818181817,65.63636363636364,FAVDHYILGAW,-93.71
290454,RS,S2A2_A,43,198.0,6.902285575866699,SEDDSWRVVIF,-88.92,-2.0,-0.1636363636363637,61.61818181818182,FVMDSLLRLFC,-112.45
290654,RS,1H0D_C,44,198.0,9.21105670928955,WFIFAIDYSHN,-68.96,-0.9,0.2909090909090908,30.618181818181817,IGLLGIVFQCD,-84.59
290854,RS,S5A5_A,44,198.0,8.416422843933105,WFIFAIDYSHN,-92.5,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-106.34
291054,RS,5E8D_A,44,198.0,1.1641168594360352,WFIFAIDYSHN,-70.47,-0.9,0.2909090909090908,30.618181818181817,CHLIQWFLNAL,-78.85
291254,RS,S5E5_A,44,198.0,8.409105777740479,WFIFAIDYSHN,-85.17,-0.9,0.2909090909090908,30.618181818181817,CHLIQWFLNAL,-100.15
291454,RS,5B8C_C,43,198.0,9.6759512424469,SEDDSWRVVIF,-85.49,-2.0,-0.1636363636363637,61.61818181818182,FVMDSLLRLFC,-105.62
291654,RS,5EPM_C,42,198.0,0.8258004188537598,TCMKHTTCGQG,-55.54,1.1,-0.6,31.872727272727275,IMCIITRTPWF,-73.25
291854,RS,S4B4_A,44,198.0,6.699036598205566,WFIFAIDYSHN,-92.065,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-102.93
292054,RS,2YPV_A,49,198.0,20.39785051345825,QPGINQFATRL,-84.78,1.0,-0.4363636363636365,5.172727272727273,ELFRWMWCAFR,-97.96
292254,RS,1OB1_C,45,198.0,7.233041524887085,SYPLWDVRPVC,-75.67,0.0,0.0454545454545453,76.85454545454546,LMIIQNSIYDL,-94.38
292454,RS,5IKC_M,42,198.0,4.8815507888793945,TCMKHTTCGQG,-63.91,1.1,-0.6,31.872727272727275,IMNAYMFRFNF,-91.12
292654,RS,1ADQ_A,42,198.0,24.92077088356018,TCMKHTTCGQG,-68.12,1.1,-0.6,31.872727272727275,WWMFFILGRST,-94.58
292854,RS,5DMI_A,44,198.0,9.5328950881958,WFIFAIDYSHN,-71.71,-0.9,0.2909090909090908,30.618181818181817,WTHIMTFDFMI,-90.25
293054,RS,2YPV_A,43,198.0,21.82388496398925,SEDDSWRVVIF,-73.38,-2.0,-0.1636363636363637,61.61818181818182,PNALIDVHYFV,-94.65
293254,RS,5L0Q_A,42,198.0,23.706414699554443,TCMKHTTCGQG,-77.3,1.1,-0.6,31.872727272727275,GARLWTFELTL,-101.01
293454,RS,5E8D_A,43,198.0,1.1625738143920898,SEDDSWRVVIF,-69.51,-2.0,-0.1636363636363637,61.61818181818182,MFEQHKWAIPY,-80.47
293654,RS,2VXT_I,43,198.0,8.841999769210815,SEDDSWRVVIF,-81.43,-2.0,-0.1636363636363637,61.61818181818182,WRFYHYVIFVM,-97.3
293854,RS,3WD5_A,44,198.0,11.667402744293211,WFIFAIDYSHN,-90.91,-0.9,0.2909090909090908,30.618181818181817,CHLIQWFLNAL,-113.2
294054,RS,3L5W_I,44,198.0,2.0053789615631104,WFIFAIDYSHN,-65.87,-0.9,0.2909090909090908,30.618181818181817,LWRWMWVQMGI,-91.92
294254,RS,5DO2_B,44,198.0,16.743597269058228,WFIFAIDYSHN,-91.96,-0.9,0.2909090909090908,30.618181818181817,FFCRVIWMVHY,-101.85
294454,RS,5JZ7_A,42,198.0,8.894585847854614,TCMKHTTCGQG,-79.02,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-104.77
294654,RS,2VXQ_A,42,198.0,5.05931830406189,TCMKHTTCGQG,-65.69,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-87.44
294854,RS,3BGF_S,43,198.0,13.616575956344604,SEDDSWRVVIF,-72.22,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-109.83
295054,RS,3VRL_C,42,198.0,5.8945841789245605,TCMKHTTCGQG,-66.79,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-96.97
295254,RS,1S78_B,44,198.0,74.24647283554077,WFIFAIDYSHN,-104.48,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-125.05
295454,RS,5DHV_M,44,198.0,1.5287528038024902,WFIFAIDYSHN,-58.2,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-66.07
295654,RS,5DMI_A,43,198.0,9.444452285766602,SEDDSWRVVIF,-67.33,-2.0,-0.1636363636363637,61.61818181818182,QWSGCVLWQLY,-89.6
295854,RS,1S78_B,47,198.0,64.42552399635315,IIQDYLLWPQH,-114.01,-0.9,-0.0818181818181817,65.63636363636364,YCWYLMYLCVW,-122.04
296054,RS,5T5F_A,42,198.0,19.49686026573181,TCMKHTTCGQG,-80.72,1.1,-0.6,31.872727272727275,EFFILTKWQIK,-104.91
296254,RS,1KB5_AB,43,198.0,19.34378290176392,SEDDSWRVVIF,-92.52,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-114.09
296454,RS,5DMI_A,42,198.0,9.367841005325316,TCMKHTTCGQG,-68.18,1.1,-0.6,31.872727272727275,VCRYVRWNPMF,-90.15
296654,RS,3BGF_S,44,198.0,13.41357970237732,WFIFAIDYSHN,-92.49,-0.9,0.2909090909090908,30.618181818181817,MFPLLNDFDYT,-101.44
296854,RS,1TQB_A,43,198.0,7.741135120391846,SEDDSWRVVIF,-90.94,-2.0,-0.1636363636363637,61.61818181818182,FVMDSLLRLFC,-113.78
297054,RS,4ZFG_A,42,198.0,17.142290830612183,TCMKHTTCGQG,-78.43,1.1,-0.6,31.872727272727275,GMCWWFWCLCM,-99.25
297254,RS,S3C3_A,43,198.0,9.96101999282837,SEDDSWRVVIF,-88.25,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-110.74
297454,RS,5D93_A,44,198.0,19.66960549354553,WFIFAIDYSHN,-97.82,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-110.69
297654,RS,5H35_C,42,198.0,14.051952362060549,TCMKHTTCGQG,-87.32,1.1,-0.6,31.872727272727275,GMCWWFWCLCM,-122.14
297854,RS,5TZ2_C,43,198.0,3.4314160346984863,SEDDSWRVVIF,-64.45,-2.0,-0.1636363636363637,61.61818181818182,LTTLVDYYMFQ,-88.58
298054,RS,1OB1_C,46,198.0,7.535750150680542,FITMNEVEPAW,-73.67,-2.0,0.1363636363636364,44.10909090909091,LRFFKFYVCEE,-95.36
298254,RS,S2B2_A,42,198.0,7.099222660064697,TCMKHTTCGQG,-80.19,1.1,-0.6,31.872727272727275,IMNAYMFRFNF,-102.19
298454,RS,S5H5_A,43,198.0,8.52855920791626,SEDDSWRVVIF,-57.84,-2.0,-0.1636363636363637,61.61818181818182,IRMMGDLEVYY,-88.79
298654,RS,5C0N_A,43,198.0,8.33643889427185,SEDDSWRVVIF,-84.56,-2.0,-0.1636363636363637,61.61818181818182,FVMDSLLRLFC,-102.82
298854,RS,1S78_B,48,198.0,65.7724220752716,QQLLAGKHEQG,-88.53,0.1,-1.1363636363636365,36.39090909090909,DMLLKVELFYQ,-120.17
299054,RS,4OKV_E,42,198.0,2.767524480819702,TCMKHTTCGQG,-55.02,1.1,-0.6,31.872727272727275,GMCWWFWCLCM,-67.99
299254,RS,1PKQ_J,42,198.0,7.447353363037109,TCMKHTTCGQG,-75.2,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-101.07
299454,RS,5D93_A,43,198.0,19.384337425231934,SEDDSWRVVIF,-86.6,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-114.59
299654,RS,5C7X_A,43,198.0,7.238449335098267,SEDDSWRVVIF,-85.46,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-111.31
299854,RS,3KR3_D,43,198.0,3.93551516532898,SEDDSWRVVIF,-55.51,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-76.85
300054,RS,3VRL_C,45,198.0,5.2254180908203125,SYPLWDVRPVC,-81.03,0.0,0.0454545454545453,76.85454545454546,FFNHAWLIVGI,-99.28
300254,RS,5JW4_A,44,198.0,29.95333361625672,WFIFAIDYSHN,-86.7,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-122.5
300454,RS,1S78_B,51,198.0,64.34508681297302,TLRCSVWTAST,-95.89,1.0,0.2909090909090909,12.936363636363636,LYDCIVMIELF,-122.58
300654,RS,1JPS_T,43,198.0,18.929288387298584,SEDDSWRVVIF,-93.14,-2.0,-0.1636363636363637,61.61818181818182,WRFYHYVIFVM,-119.35
300854,RS,5JW4_A,42,198.0,29.188812732696533,TCMKHTTCGQG,-90.2,1.1,-0.6,31.872727272727275,GMCWWFWCLCM,-120.22
301054,RS,S4F4_A,44,198.0,7.59271764755249,WFIFAIDYSHN,-82.53,-0.9,0.2909090909090908,30.618181818181817,IRVGYEWQMFW,-95.49
301254,RS,2UZI_R,42,198.0,13.23994517326355,TCMKHTTCGQG,-69.46,1.1,-0.6,31.872727272727275,ADVLDIQVRCL,-100.59
301454,RS,4HJ0_B,42,198.0,5.665139436721802,TCMKHTTCGQG,-68.09,1.1,-0.6,31.872727272727275,WFEREYLDFGI,-91.38
301654,RS,5TZ2_C,42,198.0,3.583493709564209,TCMKHTTCGQG,-65.16,1.1,-0.6,31.872727272727275,NIYDSPWIFYI,-87.44
301854,RS,5IKC_M,43,198.0,4.952285289764404,SEDDSWRVVIF,-66.12,-2.0,-0.1636363636363637,61.61818181818182,IFKGYLPRVTC,-83.38
302054,RS,1S78_B,43,198.0,72.61187148094177,SEDDSWRVVIF,-97.91,-2.0,-0.1636363636363637,61.61818181818182,WRFYHYVIFVM,-124.75
302254,RS,4NP4_A,43,198.0,30.00678014755249,SEDDSWRVVIF,-98.46,-2.0,-0.1636363636363637,61.61818181818182,LQKLRFLYETW,-124.56
302454,RS,2XWT_C,42,198.0,18.80817461013794,TCMKHTTCGQG,-85.56,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-115.37
302654,RS,5TZ2_C,44,198.0,3.4093871116638184,WFIFAIDYSHN,-72.15,-0.9,0.2909090909090908,30.618181818181817,IRVGYEWQMFW,-90.29
302854,RS,1OB1_C,48,198.0,7.005192756652832,QQLLAGKHEQG,-67.9,0.1,-1.1363636363636365,36.39090909090909,YLFYSYCHWPY,-92.64
303054,RS,3G04_C,42,198.0,13.635827779769896,TCMKHTTCGQG,-63.94,1.1,-0.6,31.872727272727275,IMNAYMFRFNF,-94.4
303254,RS,3R08_E,44,198.0,5.843539714813232,WFIFAIDYSHN,-62.34,-0.9,0.2909090909090908,30.618181818181817,FFCRVIWMVHY,-90.41
303454,RS,5DHV_M,42,198.0,1.5959289073944092,TCMKHTTCGQG,-47.02,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-65.62
303654,RS,4KXZ_E,43,198.0,8.805699586868286,SEDDSWRVVIF,-97.74,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-128.59
303854,RS,1FBI_X,43,198.0,6.937942028045654,SEDDSWRVVIF,-63.09,-2.0,-0.1636363636363637,61.61818181818182,HMHIYRCCLHI,-89.74
304054,RS,5DO2_B,43,198.0,15.086560249328612,SEDDSWRVVIF,-79.37,-2.0,-0.1636363636363637,61.61818181818182,YWTWHIFLFHT,-100.53
304254,RS,1H0D_C,49,198.0,7.91920018196106,QPGINQFATRL,-54.08,1.0,-0.4363636363636365,5.172727272727273,RFMKCHECMIV,-84.49
304454,RS,3WD5_A,43,198.0,11.843397855758669,SEDDSWRVVIF,-83.72,-2.0,-0.1636363636363637,61.61818181818182,WRFYHYVIFVM,-108.86
304654,RS,5C0N_A,44,198.0,8.534657955169678,WFIFAIDYSHN,-85.6,-0.9,0.2909090909090908,30.618181818181817,CHLIQWFLNAL,-101.73
304854,RS,4KI5_M,44,198.0,12.241866111755373,WFIFAIDYSHN,-85.05,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-107.16
305054,RS,1RJL_C,44,198.0,5.791605472564697,WFIFAIDYSHN,-72.21,-0.9,0.2909090909090908,30.618181818181817,MFSLNIHAKEL,-88.81
305254,RS,5D93_A,42,198.0,18.1290922164917,TCMKHTTCGQG,-79.32,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-112.76
305454,RS,3BGF_S,42,198.0,13.743008852005005,TCMKHTTCGQG,-71.14,1.1,-0.6,31.872727272727275,GMCWWFWCLCM,-102.53
305654,RS,S5F5_A,44,198.0,9.27871060371399,WFIFAIDYSHN,-69.87,-0.9,0.2909090909090908,30.618181818181817,IRVGYEWQMFW,-98.07
305854,RS,S2F2_A,42,198.0,7.072398662567139,TCMKHTTCGQG,-67.18,1.1,-0.6,31.872727272727275,GVWFRCLVPFA,-92.28
306054,RS,S5G5_A,43,198.0,8.752639770507812,SEDDSWRVVIF,-77.69,-2.0,-0.1636363636363637,61.61818181818182,IIPWPFPYGPL,-92.61
306254,RS,1RJL_C,43,198.0,5.716299295425415,SEDDSWRVVIF,-71.25,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-89.15
306454,RS,1NSN_S,44,198.0,15.575215816497805,WFIFAIDYSHN,-81.51,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-91.4
306654,RS,1H0D_C,51,198.0,7.973022222518921,TLRCSVWTAST,-60.2,1.0,0.2909090909090909,12.936363636363636,TVACLYEFWML,-87.5
306854,RS,4KXZ_E,42,198.0,9.079997301101685,TCMKHTTCGQG,-94.58,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-123.06
307054,RS,S4D4_A,43,198.0,7.274125814437866,SEDDSWRVVIF,-78.91,-2.0,-0.1636363636363637,61.61818181818182,FVMDSLLRLFC,-104.23
307254,RS,5JZ7_A,43,198.0,8.832645893096924,SEDDSWRVVIF,-85.08,-2.0,-0.1636363636363637,61.61818181818182,WRFYHYVIFVM,-103.07
307454,RS,1FNS_A,44,198.0,10.862318992614746,WFIFAIDYSHN,-108.64,-0.9,0.2909090909090908,30.618181818181817,WTHIMTFDFMI,-118.22
307654,RS,1PKQ_J,43,198.0,7.636403083801269,SEDDSWRVVIF,-70.31,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-106.05
307854,RS,3VRL_C,43,198.0,5.141942977905273,SEDDSWRVVIF,-82.81,-2.0,-0.1636363636363637,61.61818181818182,FVMDSLLRLFC,-95.43
308054,RS,2DD8_S,46,198.0,16.853283166885376,FITMNEVEPAW,-104.31,-2.0,0.1363636363636364,44.10909090909091,HLQFDFIIVEF,-113.78
308254,RS,3RVV_A,43,198.0,15.35703730583191,SEDDSWRVVIF,-90.3,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-115.02
308454,RS,1H0D_C,43,198.0,7.513147592544556,SEDDSWRVVIF,-72.38,-2.0,-0.1636363636363637,61.61818181818182,LSPCENLFAFI,-86.25
308654,RS,S3B3_A,44,198.0,10.220272779464722,WFIFAIDYSHN,-90.9,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-109.42
308854,RS,5C0N_A,42,198.0,8.037822484970093,TCMKHTTCGQG,-75.14,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-100.42
309054,RS,5E8D_A,42,198.0,1.1683766841888428,TCMKHTTCGQG,-59.12,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-79.41
309254,RS,1MHP_A,43,198.0,10.664169788360596,SEDDSWRVVIF,-84.64,-2.0,-0.1636363636363637,61.61818181818182,DMKFLIFMQWM,-98.25
309454,RS,4R9Y_D,42,198.0,3.7108078002929688,TCMKHTTCGQG,-73.68,1.1,-0.6,31.872727272727275,GMCWWFWCLCM,-102.0
309654,RS,S4H4_A,44,198.0,7.4396820068359375,WFIFAIDYSHN,-69.22,-0.9,0.2909090909090908,30.618181818181817,WTHIMTFDFMI,-84.78
309854,RS,1OB1_C,51,198.0,7.131217241287232,TLRCSVWTAST,-74.27,1.0,0.2909090909090909,12.936363636363636,CRLFWWLSHNL,-97.56
310054,RS,5MES_A,44,198.0,10.65067434310913,WFIFAIDYSHN,-91.11,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-112.56
310254,RS,3RKD_A,43,198.0,10.242992639541626,SEDDSWRVVIF,-68.18,-2.0,-0.1636363636363637,61.61818181818182,DMKFLIFMQWM,-91.2
310454,RS,1FSK_A,42,198.0,8.860090970993042,TCMKHTTCGQG,-60.87,1.1,-0.6,31.872727272727275,GARLWTFELTL,-89.13
310654,RS,S4B4_A,42,198.0,8.855938911437988,TCMKHTTCGQG,-71.68,1.1,-0.6,31.872727272727275,CARFYMLCDNY,-99.21
310854,RS,S2E2_A,43,198.0,6.612435817718506,SEDDSWRVVIF,-76.87,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-105.52
311054,RS,3KR3_D,44,198.0,4.320448637008667,WFIFAIDYSHN,-62.18,-0.9,0.2909090909090908,30.618181818181817,YKCTIIHGFDF,-77.92
311254,RS,2DD8_S,45,198.0,16.375792026519775,SYPLWDVRPVC,-81.76,0.0,0.0454545454545453,76.85454545454546,LMIIQNSIYDL,-109.29
311454,RS,S3G3_A,44,198.0,7.540378332138061,WFIFAIDYSHN,-86.52,-0.9,0.2909090909090908,30.618181818181817,WNFIMIYCMTR,-89.0
311654,RS,1ADQ_A,43,198.0,21.82914352416992,SEDDSWRVVIF,-74.33,-2.0,-0.1636363636363637,61.61818181818182,NLLLMSTTHIL,-100.86
311854,RS,3R08_E,43,198.0,5.598002433776856,SEDDSWRVVIF,-75.48,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-96.41
312054,RS,S3A3_A,42,198.0,7.50753903388977,TCMKHTTCGQG,-79.3,1.1,-0.6,31.872727272727275,VLFLNCPICYA,-108.3
312254,RS,3HI6_A,44,198.0,11.655118227005005,WFIFAIDYSHN,-97.71,-0.9,0.2909090909090908,30.618181818181817,LWRWMWVQMGI,-111.09
312454,RS,S5H5_A,44,198.0,8.41877031326294,WFIFAIDYSHN,-64.02,-0.9,0.2909090909090908,30.618181818181817,LRCGLTECAKL,-90.08
312654,RS,3GI9_C,43,198.0,36.32492899894714,SEDDSWRVVIF,-104.35,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-138.6
312854,RS,3NH7_A,43,198.0,7.397693634033203,SEDDSWRVVIF,-63.58,-2.0,-0.1636363636363637,61.61818181818182,VRYPSTELNLS,-85.88
313054,RS,S5F5_A,43,198.0,8.95369815826416,SEDDSWRVVIF,-70.24,-2.0,-0.1636363636363637,61.61818181818182,FQLNWVCLSRL,-106.15
313254,RS,2DD8_S,44,198.0,19.60229778289795,WFIFAIDYSHN,-98.58,-0.9,0.2909090909090908,30.618181818181817,LWRWMWVQMGI,-113.29
313454,RS,1WEJ_F,44,198.0,5.021068572998047,WFIFAIDYSHN,-63.5,-0.9,0.2909090909090908,30.618181818181817,LWRWMWVQMGI,-77.04
313654,RS,1MHP_A,42,198.0,10.935511350631714,TCMKHTTCGQG,-70.92,1.1,-0.6,31.872727272727275,VLFLNCPICYA,-100.16
313854,RS,4IJ3_A,42,198.0,18.636484146118164,TCMKHTTCGQG,-75.8,1.1,-0.6,31.872727272727275,LFECYLWAFPE,-100.86
314054,RS,3KS0_J,42,198.0,19.685752630233765,TCMKHTTCGQG,-74.33,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-100.9
314254,RS,5E8E_LH,44,198.0,21.3508141040802,WFIFAIDYSHN,-95.26,-0.9,0.2909090909090908,30.618181818181817,WTHIMTFDFMI,-109.53
314454,RS,1TQB_A,42,198.0,8.171749353408813,TCMKHTTCGQG,-79.43,1.1,-0.6,31.872727272727275,GMCWWFWCLCM,-109.24
314654,RS,2JEL_P,43,198.0,3.172154426574707,SEDDSWRVVIF,-58.42,-2.0,-0.1636363636363637,61.61818181818182,FQLNWVCLSRL,-74.47
314854,RS,S3C3_A,44,198.0,7.650386095046997,WFIFAIDYSHN,-94.96,-0.9,0.2909090909090908,30.618181818181817,TFWNYLQFVCY,-103.07
315054,RS,2B2X_A,43,198.0,11.40306830406189,SEDDSWRVVIF,-79.56,-2.0,-0.1636363636363637,61.61818181818182,DMKFLIFMQWM,-94.69
315254,RS,1H0D_C,48,198.0,7.897100448608398,QQLLAGKHEQG,-60.37,0.1,-1.1363636363636365,36.39090909090909,VMMYCAFYLWE,-84.76
315454,RS,4ZFO_F,43,198.0,0.8473455905914307,SEDDSWRVVIF,-65.68,-2.0,-0.1636363636363637,61.61818181818182,FVMDSLLRLFC,-85.73
315654,RS,5B8C_C,44,198.0,10.38485312461853,WFIFAIDYSHN,-95.52,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-108.57
315854,RS,1FBI_X,44,198.0,7.362444162368774,WFIFAIDYSHN,-71.77,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-99.41
316054,RS,1OSP_O,43,198.0,26.96806311607361,SEDDSWRVVIF,-84.2,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-100.79
316254,RS,1OSP_O,42,198.0,28.29472064971924,TCMKHTTCGQG,-78.19,1.1,-0.6,31.872727272727275,AIGFRRCAMLV,-101.96
316454,RS,S4G4_A,42,198.0,7.09972357749939,TCMKHTTCGQG,-73.53,1.1,-0.6,31.872727272727275,IMNAYMFRFNF,-104.69
316654,RS,5JZ7_E,44,198.0,8.326337814331055,WFIFAIDYSHN,-89.43,-0.9,0.2909090909090908,30.618181818181817,LCPVLWCDLYF,-111.58
316854,RS,3VRL_C,47,198.0,5.375010013580322,IIQDYLLWPQH,-88.7,-0.9,-0.0818181818181817,65.63636363636364,VMQRMYIWGWL,-97.24
317054,RS,1ADQ_A,49,198.0,21.35024929046631,QPGINQFATRL,-75.09,1.0,-0.4363636363636365,5.172727272727273,LLMVLSHQCFN,-93.61
317254,RS,2W9E_A,43,198.0,7.272939443588257,SEDDSWRVVIF,-59.95,-2.0,-0.1636363636363637,61.61818181818182,WRFYHYVIFVM,-98.49
317454,RS,1WEJ_F,50,198.0,4.05544376373291,HACRDWCQQCV,-50.6,0.1,-0.5090909090909091,45.98181818181818,VFVLITLYLAV,-77.0
317654,RS,1YJD_C,42,198.0,6.42840051651001,TCMKHTTCGQG,-69.0,1.1,-0.6,31.872727272727275,IMNAYMFRFNF,-89.46
317854,RS,1ADQ_A,45,198.0,21.410011529922485,SYPLWDVRPVC,-81.47,0.0,0.0454545454545453,76.85454545454546,MNIKIEEFILS,-95.13
318054,RS,3RAJ_A,49,198.0,16.902255535125732,QPGINQFATRL,-88.2,1.0,-0.4363636363636365,5.172727272727273,YYFVIPLDFYM,-103.47
318254,RS,3HI6_A,43,198.0,10.852993488311768,SEDDSWRVVIF,-89.62,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-109.94
318454,RS,S3H3_A,44,198.0,7.768476009368896,WFIFAIDYSHN,-71.47,-0.9,0.2909090909090908,30.618181818181817,WTHIMTFDFMI,-81.79
318747,RS,3GI9_C,44,198.0,38.68866109848023,WFIFAIDYSHN,-108.99,-0.9,0.2909090909090908,30.618181818181817,GMVIYFFAVLS,-130.6
318947,RS,2YPV_A,45,198.0,21.7732515335083,SYPLWDVRPVC,-87.97,0.0,0.0454545454545453,76.85454545454546,TYPAYTCMLFL,-97.96
319147,RS,S3C3_A,42,198.0,9.580286264419556,TCMKHTTCGQG,-76.39,1.1,-0.6,31.872727272727275,VLFLNCPICYA,-104.1
319347,RS,5JZ7_E,42,198.0,7.836117744445801,TCMKHTTCGQG,-67.92,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-111.37
319547,RS,1NCA_N,43,198.0,26.543269872665405,SEDDSWRVVIF,-90.25,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-110.08
319747,RS,2W9E_A,42,198.0,7.296868085861206,TCMKHTTCGQG,-71.41,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-100.02
319947,RS,1OB1_C,42,198.0,7.67215371131897,TCMKHTTCGQG,-70.8,1.1,-0.6,31.872727272727275,IMNAYMFRFNF,-92.43
320147,RS,1QFW_AB,42,198.0,17.608108043670654,TCMKHTTCGQG,-69.69,1.1,-0.6,31.872727272727275,WWMFFILGRST,-100.87
320347,RS,S2F2_A,44,198.0,6.603058338165283,WFIFAIDYSHN,-80.31,-0.9,0.2909090909090908,30.618181818181817,WTHIMTFDFMI,-90.25
320547,RS,5T5F_A,43,198.0,19.48355865478516,SEDDSWRVVIF,-78.13,-2.0,-0.1636363636363637,61.61818181818182,QLYMHDLTLIS,-107.05
320747,RS,3KJ4_A,44,198.0,23.96198868751526,WFIFAIDYSHN,-87.55,-0.9,0.2909090909090908,30.618181818181817,FFCRVIWMVHY,-107.31
320947,RS,1OB1_C,43,198.0,6.629231929779053,SEDDSWRVVIF,-77.17,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-105.57
321147,RS,1NCA_N,44,198.0,27.26186871528625,WFIFAIDYSHN,-87.15,-0.9,0.2909090909090908,30.618181818181817,IGLLGIVFQCD,-109.85
321347,RS,3RVV_A,42,198.0,16.110209226608276,TCMKHTTCGQG,-71.37,1.1,-0.6,31.872727272727275,WWLDQWFFYTL,-107.37
321547,RS,S3E3_A,44,198.0,7.585259675979614,WFIFAIDYSHN,-89.45,-0.9,0.2909090909090908,30.618181818181817,IFMCWMDFLWS,-102.78
321747,RS,1YJD_C,44,198.0,6.8948609828948975,WFIFAIDYSHN,-74.16,-0.9,0.2909090909090908,30.618181818181817,CHLIQWFLNAL,-90.41
321947,RS,3B9K_A,43,198.0,11.608618259429932,SEDDSWRVVIF,-87.83,-2.0,-0.1636363636363637,61.61818181818182,FCFIHVISFDL,-109.84
322147,BO_transformed_overlap,5T5F_A,42,198.0,27.53417468070984,YFILLTFFDLF,-102.9000015258789,-1.0,1.963636363636364,49.03636363636363,YFILLTFFPLF,-124.43000030517578
322345,BO_transformed_overlap,S5G5_A,48,198.0,20.755606412887573,HFMWFHLKFFG,-99.44000244140624,1.2,0.4818181818181817,-8.054545454545453,HFMWFHLKFFW,-103.08999633789062
322543,BO_transformed_overlap,3VRL_C,50,198.0,13.807043075561523,CLAIVLLFFFL,-115.29000091552734,0.0,3.327272727272728,18.881818181818183,CLRIVLLFFFL,-115.29000091552734
322741,BO_transformed_overlap,S3H3_A,46,198.0,14.696060180664062,LPLLKLHFYFM,-94.13999938964844,1.1,1.1545454545454543,31.373636363636365,LQLLKLHFIFM,-94.61000061035156
322939,BO_transformed_overlap,2XQB_A,44,198.0,14.393299341201782,ALFSWFFLFLF,-108.62999725341795,0.0,2.3181818181818183,9.09090909090909,ALFSLFFLFLF,-110.11000061035156
323137,BO_transformed_overlap,S2G2_A,49,198.0,19.91519260406494,QLCKCLPELWF,-74.43000030517578,0.0,0.5272727272727272,81.43636363636365,HLCICLPELWL,-101.58999633789062
323335,BO_transformed_overlap,S4A4_A,50,198.0,20.544809103012085,FMRKIWMFFFL,-115.5999984741211,2.0,1.2727272727272727,16.045454545454543,FMFSIWMFFFL,-133.0399932861328
323533,BO_transformed_overlap,S2A2_A,50,198.0,19.722076654434204,LTFCILYFFIC,-120.68000030517578,0.0,2.5454545454545454,37.81818181818182,LTFVILYFFIC,-121.02999877929688
323731,BO_transformed_overlap,5IKC_M,44,198.0,13.454222202301024,YTTIMWFEIGL,-89.04000091552734,-1.0,0.9090909090909092,18.881818181818183,YTLIMWFNIGL,-92.13999938964844
323929,BO_transformed_overlap,2JEL_P,48,198.0,11.791808366775513,WFQIIFLRLDI,-83.06999969482422,0.0,1.3,26.6,WFTLIFLWLDI,-84.18000030517578
324127,BO_transformed_overlap,4LQF_A,43,198.0,13.04823637008667,GIIMLMKFDFL,-100.9800033569336,0.0,1.6545454545454543,5.736363636363635,GIILLMKFDFL,-101.87000274658205
324325,BO_transformed_overlap,2W9E_A,44,198.0,14.358676433563232,MVFFAWVFFWI,-108.95999908447266,0.0,2.363636363636364,1.3727272727272726,MVFFWWVFFWI,-108.95999908447266
324523,BO_transformed_overlap,2R56_A,44,198.0,15.848018407821655,MLLLISFLHDL,-95.51000213623048,-0.9,1.881818181818182,9.09090909090909,MLLLISFLVDL,-101.01000213623048
324721,BO_transformed_overlap,3HI6_A,42,198.0,22.073590993881226,FLVLFLLNLNF,-130.5,0.0,2.2363636363636368,-4.572727272727272,FLVLFLLSLSF,-130.5
324919,BO_transformed_overlap,S3B3_A,50,198.0,15.44128680229187,LYFELFDFLRI,-95.97000122070312,-1.0,1.0454545454545452,30.963636363636365,LVFGLFDFLFI,-122.94000244140624
325117,BO_transformed_overlap,S2D2_A,46,198.0,20.641992330551147,VFIICFVFLFL,-117.54000091552734,0.0,3.5181818181818176,9.09090909090909,VFILCFLFLFL,-119.20999908447266
325315,BO_transformed_overlap,S4C4_A,44,198.0,19.623467683792114,YLLEVMFDLLV,-108.4499969482422,-2.0,1.818181818181818,20.30909090909091,YLLDVMFLLLV,-110.63999938964844
325513,BO_transformed_overlap,S3C3_A,47,198.0,15.178271055221558,VLCLLLEFFYF,-117.62999725341795,-1.0,2.3181818181818183,56.23727272727273,VLLLLLAFLLL,-125.5
325711,BO_transformed_overlap,2R0K_A,43,198.0,21.01709651947021,MFFLFHFLTKF,-112.22000122070312,1.1,1.4272727272727272,-0.3363636363636356,MFFLFIFLPLF,-121.0199966430664
325909,BO_transformed_overlap,S4F4_A,43,198.0,14.543441534042358,LFLLLQFDLFF,-119.41000366210938,-1.0,2.1090909090909093,43.09090909090909,LFLLLYFDLFF,-120.95999908447266
326107,BO_transformed_overlap,4QNP_A,43,198.0,26.788986206054688,LFFLFLVLFIF,-132.1199951171875,0.0,3.4454545454545453,9.09090909090909,LLFLLLLLFLF,-134.69000244140625
326305,BO_transformed_overlap,S5F5_A,42,198.0,21.91840147972107,LFLALRLPFRL,-112.66999816894533,2.0,1.4363636363636365,61.61818181818182,FFLALRLYFRL,-115.62999725341795
326503,BO_transformed_overlap,4Hj0_A,42,198.0,19.662788152694706,FFCLFILQITR,-102.05999755859376,1.0,1.7090909090909092,73.74545454545455,FFCLFILPITR,-102.22000122070312
326701,BO_transformed_overlap,1OB1_C,42,198.0,12.619858026504517,FFVWLQLDGLF,-94.0999984741211,-1.0,1.4272727272727272,49.94545454545454,FFWCLKLFGLF,-98.41000366210938
326899,BO_transformed_overlap,S4E4_A,43,198.0,14.149389028549194,LGFFLLFTFLF,-113.43000030517578,0.0,2.554545454545455,20.30909090909091,LGFLLLFDFLL,-113.98999786376952
327097,BO_transformed_overlap,2VXQ_A,43,198.0,12.891910552978516,LLFFLLFLLNM,-104.1500015258789,0.0,2.690909090909091,9.09090909090909,LLFFLLFLLFL,-106.4800033569336
327295,BO_transformed_overlap,5L0Q_A,43,198.0,23.744218826293945,FLMFLNFRIFL,-123.73999786376952,1.0,1.9090909090909092,-4.572727272727272,FLIFLNFRIFL,-124.33999633789062
327493,BO_transformed_overlap,5JZ7_A,44,198.0,20.94362473487854,FLLFIVRLMQL,-114.72000122070312,1.0,2.127272727272727,-5.4818181818181815,FLLFLVCLMQL,-115.0500030517578
327691,BO_transformed_overlap,S4H4_A,51,198.0,17.765085458755493,LEFGCCDLFLR,-94.29000091552734,-1.0,0.918181818181818,44.10909090909091,LDFAQLDLFLC,-96.80999755859376
327889,BO_transformed_overlap,S4C4_A,50,198.0,20.29907178878784,LALIFQMLMCL,-114.0999984741211,0.0,2.4636363636363634,26.6,LALIFTMLMCL,-114.0999984741211
328087,BO_transformed_overlap,4HJ0_B,42,198.0,19.09145855903625,LFLLTLFHFIL,-104.0999984741211,0.1,2.545454545454546,17.172727272727272,LFLLKLFPFIL,-104.0999984741211
328285,BO_transformed_overlap,1OB1_C,46,198.0,12.847378969192505,WTFIHFPVYLM,-103.48999786376952,0.1,1.1181818181818182,36.6,WTFIHFPVYFM,-103.51000213623048
328483,BO_transformed_overlap,2R4R_A,44,198.0,24.406270503997803,FILLYLFCFLF,-130.89999389648438,0.0,2.9181818181818184,26.6,FILLILFCFLF,-130.89999389648438
328681,BO_transformed_overlap,3RAJ_A,42,198.0,19.089062452316284,FFLFLILLMFV,-121.38999938964844,0.0,3.363636363636364,26.6,FFLFLILLMFL,-124.19000244140624
328879,BO_transformed_overlap,1S78_B,46,198.0,46.8951632976532,LLLFFIFCFLL,-137.5,0.0,3.3818181818181814,9.09090909090909,LLLFFLFCFLL,-143.8000030517578
329077,BO_transformed_overlap,3HI6_A,44,198.0,16.993187189102173,YLNLIPFLIFV,-106.87000274658205,0.0,2.163636363636364,23.981818181818184,YLFLIGFLIFV,-122.2699966430664
329275,BO_transformed_overlap,S5D5_A,50,198.0,18.55969309806824,FSFIWYILWIQ,-104.83000183105467,0.0,1.4090909090909092,48.127272727272725,FPFIWYFLWFH,-107.5199966430664
329473,BO_transformed_overlap,1ADQ_A,49,198.0,22.273310899734497,LFNFFLLLLEI,-111.0500030517578,-1.0,2.263636363636364,12.936363636363636,LFVFFLLLLEI,-111.0500030517578
329671,BO_transformed_overlap,S4H4_A,43,198.0,14.36629867553711,QWSPGYQMQQY,-65.11000061035156,0.0,-1.6727272727272728,45.11818181818182,YFPILYEFALF,-90.01000213623047
329869,BO_transformed_overlap,3G04_C,43,198.0,17.76463794708252,WLTFFMLKLLL,-106.44000244140624,1.0,1.9090909090909087,16.090909090909086,WLSFFMLKLLL,-106.44000244140624
330067,BO_transformed_overlap,2UZI_R,42,198.0,23.621384859085083,FCRFFLWFLIL,-121.1500015258789,1.0,2.2,48.127272727272725,FCRFFLWFLIL,-121.1500015258789
330265,BO_transformed_overlap,2JEL_P,43,198.0,11.428612470626833,LFNKLLLLIWL,-70.8499984741211,1.0,1.981818181818182,34.11818181818182,LFFNLLLLIWL,-82.36000061035156
330463,BO_transformed_overlap,1NSN_S,49,198.0,15.92709732055664,GFKGDLCLLWI,-80.5999984741211,0.0,1.1,26.745454545454542,GFKEDLCLLWI,-102.06999969482422
330661,BO_transformed_overlap,1H0D_C,47,198.0,17.853871822357178,EMLMFKNFMFF,-91.22000122070312,0.0,0.8909090909090908,-18.236363636363635,YYLMFRSFMFF,-92.56999969482422
330859,BO_transformed_overlap,S2D2_A,44,198.0,19.11607909202576,MTLVVKGLYSV,-91.26000213623048,1.0,1.363636363636363,-3.8636363636363633,FHLLIIGLILL,-114.4499969482422
331057,BO_transformed_overlap,1TQB_A,43,198.0,14.802307367324827,TLFFLLLLFLL,-125.4000015258789,0.0,3.1181818181818186,9.09090909090909,LLFFLLLLFLL,-131.4199981689453
331255,BO_transformed_overlap,4KXZ_E,44,198.0,20.93996334075928,FLLNLCFLMLL,-143.0500030517578,0.0,2.663636363636364,9.09090909090909,FLLMLIFLMLL,-144.08999633789062
331453,BO_transformed_overlap,1NSN_S,43,198.0,16.161738395690918,IFLALLLFLIL,-103.98999786376952,0.0,3.563636363636364,26.6,IFLQLLLFLML,-103.98999786376952
331651,BO_transformed_overlap,S5B5_A,48,198.0,18.16040253639221,VYLQFCKCFLW,-104.62999725341795,1.0,1.1636363636363636,46.54545454545455,FFLWLFNFFLW,-115.45999908447266
331849,BO_transformed_overlap,S2H2_A,42,198.0,20.10356116294861,FFREWVFMDFL,-95.37000274658205,-1.0,0.7909090909090909,-19.145454545454545,FFFEWLFMEFL,-98.12000274658205
332047,BO_transformed_overlap,S3C3_A,45,198.0,14.975642442703249,HFLFHLLWLLL,-108.83000183105467,0.2,1.918181818181818,32.409090909090914,LFLFQLLWLLL,-125.3000030517578
332245,BO_transformed_overlap,S2A2_A,46,198.0,17.052709102630615,YFHLWALVMFL,-90.8499984741211,0.1,1.7727272727272727,16.954545454545453,YFHLLALVMFL,-120.0
332443,BO_transformed_overlap,4U1G_A,43,198.0,26.43766117095948,CLLGLTLFFWA,-115.2699966430664,0.0,2.1000000000000005,12.936363636363636,CLLTLALFFFA,-137.2899932861328
332641,BO_transformed_overlap,2YPV_A,45,198.0,20.649522066116333,FFFLLLLFILL,-106.08000183105467,0.0,3.5,26.6,FFFLLLLFLLL,-106.0999984741211
332839,BO_transformed_overlap,S4A4_A,46,198.0,20.814948558807373,FFVGFWFFMFL,-134.0399932861328,0.0,2.309090909090909,1.3727272727272726,FFFHFWFFMFL,-136.67999267578125
333037,BO_transformed_overlap,1NSN_S,50,198.0,18.44359254837036,LFFIRISLFFI,-105.44000244140624,1.0,2.4545454545454546,9.09090909090909,LFFIRISLFFF,-106.06999969482422
333235,BO_transformed_overlap,S5B5_A,47,198.0,20.139132499694824,FVLIWLRCFFW,-111.76000213623048,1.0,1.9,37.81818181818182,FFLIWLRVLFI,-113.68000030517578
333433,BO_transformed_overlap,S4G4_A,49,198.0,14.894660711288452,FFLDFWFFLLI,-122.9000015258789,-1.0,2.3181818181818183,2.2363636363636363,LFLQFWFFLLI,-122.9000015258789
333631,BO_transformed_overlap,4R9Y_D,43,198.0,12.257033109664915,MLFFFLFFFLL,-122.72000122070312,0.0,3.0818181818181825,9.09090909090909,MLFFFLFFFFL,-122.8000030517578
333829,BO_transformed_overlap,5D93_A,43,198.0,20.36112952232361,LFHFLLRFLFF,-125.77999877929688,1.1,1.9545454545454548,17.172727272727272,LFRFLLVFLFF,-125.77999877929688
334027,BO_transformed_overlap,S4A4_A,48,198.0,20.58546018600464,IFIFCMLEFFL,-133.50999450683594,-1.0,2.6090909090909093,38.72727272727273,IFIFFMLEFFL,-136.25
334225,BO_transformed_overlap,3GI9_C,44,198.0,37.07443380355835,FLLLLFYLLLL,-157.0800018310547,0.0,3.1545454545454548,38.72818181818182,FLLLLFLLLLL,-159.05999755859375
334423,BO_transformed_overlap,4DKE_A,43,198.0,17.479748964309692,LLLFHLFLLFF,-146.97999572753906,0.1,2.8000000000000003,9.09090909090909,LLLFLLFLLFF,-149.75999450683594
334621,BO_transformed_overlap,1OSP_O,46,198.0,28.016443490982056,FFLLKFTFFFL,-120.58999633789062,1.0,2.145454545454545,12.59090909090909,FFLLAFQFFLL,-121.3000030517578
334819,BO_transformed_overlap,4K9E_C,43,198.0,19.17078709602356,SLYFLEHSALL,-110.6999969482422,-0.9,0.9272727272727272,2.2363636363636363,QLLFLLHLFFL,-136.7899932861328
335017,BO_transformed_overlap,S5B5_A,51,198.0,19.209635734558105,LCFFPFWLFRI,-98.37999725341795,1.0,1.7090909090909088,55.32727272727273,LCFFQFWLFLI,-114.86000061035156
335215,BO_transformed_overlap,3SO3_A,43,198.0,18.49600553512573,FLLFFIFFLMF,-116.5199966430664,0.0,3.145454545454545,9.09090909090909,FLLFKIFFLTF,-116.5199966430664
335413,BO_transformed_overlap,1OB1_C,49,198.0,14.523080825805664,LWFLIFFLLAL,-111.87999725341795,0.0,2.9818181818181824,30.618181818181817,LWFLQFFVLVL,-111.87999725341795
335611,BO_transformed_overlap,2JEL_P,44,198.0,10.8973228931427,FLFLLFFGYFF,-83.66000366210938,0.0,2.4090909090909096,1.3727272727272726,FLLLLFFGLFF,-83.93000030517578
335809,BO_transformed_overlap,S4B4_A,46,198.0,19.90364122390747,HLLLCHFFIVL,-107.0,0.2,2.327272727272727,21.581818181818186,HLLLCAFFIVL,-107.0
336007,BO_transformed_overlap,4YPG_C,42,198.0,23.86805725097656,FFLLILLMFLL,-110.66000366210938,0.0,3.418181818181817,26.6,FFLLILLLFLL,-111.56999969482422
336205,BO_transformed_overlap,S2C2_A,48,198.0,19.456995010375977,LFLAIFMFFLS,-96.16999816894533,0.0,2.727272727272727,9.09090909090909,LFLAIFMFFML,-117.83999633789062
336403,BO_transformed_overlap,1MHP_A,43,198.0,17.103951930999756,LLFLLFLFFLL,-122.5,0.0,3.436363636363636,9.09090909090909,LLFLLLLFFLL,-122.5199966430664
336601,BO_transformed_overlap,2ARJ_RQ,42,198.0,29.09824013710022,AFLFLLFFFFF,-124.37000274658205,0.0,2.9818181818181824,9.09090909090909,FFLFLLFFFFF,-130.77000427246094
336799,BO_transformed_overlap,S3G3_A,46,198.0,15.132346868515016,LFYISFGFCDL,-102.62000274658205,-1.0,1.5454545454545454,56.23727272727273,LFYISFCFCDL,-102.62000274658205
336997,BO_transformed_overlap,S5C5_A,43,198.0,14.996696710586548,LMLGLLDLYLL,-108.68000030517578,-1.0,2.118181818181818,9.09090909090909,LMLELLGFYLL,-108.69000244140624
337195,BO_transformed_overlap,3L5W_I,44,198.0,12.073381185531616,FWFVIIFLSLL,-107.5,0.0,2.8454545454545457,9.09090909090909,FWFFIIMLRLL,-107.5999984741211
337393,BO_transformed_overlap,2YPV_A,49,198.0,21.45836639404297,HFLMYPWFHCK,-80.68000030517578,1.2,-0.0272727272727273,29.790909090909093,LFFMLALLACA,-113.95999908447266
337591,BO_transformed_overlap,3U9P_C,43,198.0,17.195159912109375,LLLCLNLLFLL,-130.72000122070312,0.0,2.927272727272728,26.6,LLLFLLLLFLL,-134.2100067138672
337789,BO_transformed_overlap,S5E5_A,47,198.0,20.31635618209839,LLLYLNLLLEI,-109.83999633789062,-1.0,2.0727272727272728,26.6,LFFYLCLLLHI,-109.9499969482422
337987,BO_transformed_overlap,3B9K_A,44,198.0,19.08057928085327,FFFLIYFFLLL,-128.8300018310547,0.0,2.9454545454545453,9.09090909090909,FFFLIYFFLLF,-128.8699951171875
338185,BO_transformed_overlap,1FSK_A,44,198.0,15.540005922317505,LLLEIRFGWLS,-74.83000183105469,0.0,1.1272727272727272,49.03636363636363,LLLEIRFGWLI,-97.56999969482422
338383,BO_transformed_overlap,S5C5_A,50,198.0,19.94774293899536,MFYKLLKLAIL,-100.3000030517578,2.0,1.554545454545455,33.08272727272726,MFLSLLKLAIL,-105.13999938964844
338581,BO_transformed_overlap,S5H5_A,42,198.0,21.081685543060303,FCLFLFIMWNL,-95.66999816894533,0.0,2.209090909090909,37.81818181818182,FVLLLFIMWPL,-96.1500015258789
338779,BO_transformed_overlap,5C0N_A,43,198.0,14.797652959823608,LLLFLLRLLTL,-117.27999877929688,1.0,2.545454545454546,26.6,LLLFLLNLLDL,-117.27999877929688
338977,BO_transformed_overlap,3B9K_A,43,198.0,16.40459156036377,FLLFLLFFFNL,-126.4800033569336,0.0,2.681818181818182,9.09090909090909,FLLFLLFFFFL,-132.49000549316406
339175,BO_transformed_overlap,4K24_A,43,198.0,17.30931782722473,LKLGFLLFFIL,-102.29000091552734,1.0,2.5090909090909093,11.163636363636364,LKLAFLLFFIL,-102.97000122070312
339373,BO_transformed_overlap,4I18_R,43,198.0,20.94930148124695,SLQLLFLLLLL,-134.24000549316406,0.0,2.6272727272727274,38.72727272727273,FLHLLFLLLLL,-139.4499969482422
339571,BO_transformed_overlap,S2G2_A,51,198.0,20.147015810012817,FVFRWFIFFWM,-94.0199966430664,1.0,1.6636363636363638,82.6909090909091,FIFFMFIFFWM,-102.66999816894533
339769,BO_transformed_overlap,S3F3_A,46,198.0,15.077202796936035,ASFKFWVFLFM,-102.9800033569336,1.0,1.5727272727272728,-12.29090909090909,AEFNFWVFLFM,-102.9800033569336
339967,BO_transformed_overlap,1S78_B,51,198.0,46.96436142921448,LLLYLCFLFLM,-139.4499969482422,0.0,2.863636363636364,9.09090909090909,LLLYLFFLFLF,-142.3800048828125
340165,BO_transformed_overlap,2W9E_A,43,198.0,15.25905418395996,LWLCFVLWFWQ,-105.9000015258789,0.0,1.5909090909090913,63.36363636363635,LWLCFVLWFWL,-110.04000091552734
340363,BO_transformed_overlap,1WEJ_F,47,198.0,12.996002912521362,FFFLKFWFFFF,-85.94999694824219,1.0,1.945454545454545,1.3727272727272726,FFFLLFRFFVF,-87.80999755859375
340561,BO_transformed_overlap,S5F5_A,44,198.0,20.64539051055908,MKLTPHFLMYL,-104.44000244140624,1.1,0.6636363636363636,13.472727272727273,MKLTMHFLMYL,-108.16999816894533
340759,BO_transformed_overlap,2WUC_I,44,198.0,25.80666494369507,WQLFVHFRTLL,-104.3499984741211,1.1,0.7636363636363636,-0.3363636363636356,WNLFVHFPTLL,-104.3499984741211
340957,BO_transformed_overlap,S4D4_A,44,198.0,19.92833495140076,ILLDLYFLWLL,-126.48999786376952,-1.0,2.2181818181818187,59.345454545454544,ILLNLYFLILL,-126.5199966430664
341155,BO_transformed_overlap,4LU5_B,43,198.0,14.532341241836548,PLFFFPFFLGL,-106.47000122070312,0.0,1.981818181818182,44.10909090909091,PLFFFPFFLGL,-106.47000122070312
341353,BO_transformed_overlap,1FBI_X,48,198.0,13.424825429916382,WFFFVILRFLF,-111.1500015258789,1.0,2.263636363636364,44.10909090909091,WFFFVILNFFF,-111.3499984741211
341551,BO_transformed_overlap,2R56_A,43,198.0,15.204751968383787,CLFQLCLIFHL,-85.37000274658203,0.1,2.145454545454545,44.10909090909091,LLFRLCFLFHL,-102.27999877929688
341749,BO_transformed_overlap,S4F4_A,50,198.0,14.742199182510376,NFFKVVHLLFL,-81.7699966430664,1.1,1.6,-25.95454545454545,IFFKVVHLLFL,-113.5
341947,BO_transformed_overlap,S5D5_A,47,198.0,20.259618043899536,FFVALHFWMFV,-103.31999969482422,0.1,2.0909090909090917,21.19090909090909,FFVQLHFWMFY,-103.41000366210938
342145,BO_transformed_overlap,S2E2_A,45,198.0,20.222524642944336,LWLCLLLTWLL,-113.1500015258789,0.0,2.4181818181818184,56.9,LWLCLLLTFLL,-113.1500015258789
342343,BO_transformed_overlap,5JZ7_B,43,198.0,15.710956573486328,WRLLLLFLFPL,-120.37000274658205,1.0,1.945454545454545,26.6,WRLLLLFLFDL,-120.37000274658205
342541,BO_transformed_overlap,4QCI_D,44,198.0,14.70292830467224,FLLLIFYLLLF,-121.52999877929688,0.0,3.127272727272727,38.72818181818182,FLLLIFLLLLF,-122.9000015258789
342739,BO_transformed_overlap,S3B3_A,42,198.0,20.56290531158448,FFDLVGLMLFF,-122.91000366210938,-1.0,2.2545454545454544,12.59090909090909,FFDLVGLLLFF,-123.62999725341795
342937,BO_transformed_overlap,S3H3_A,43,198.0,14.669275999069214,WKLMLLFRFGL,-90.61000061035156,2.0,1.181818181818182,1.3727272727272726,WELMLLLRFSL,-90.80999755859376
343135,BO_transformed_overlap,S3G3_A,48,198.0,19.970778942108154,WLEFGFLLLLI,-106.4000015258789,-1.0,2.209090909090909,20.30909090909091,WFEFGFLLLLI,-106.72000122070312
343333,BO_transformed_overlap,4QWW_A,43,198.0,35.334731578826904,LLLRDLLLLIF,-130.91000366210938,0.0,2.3545454545454545,26.6,LLLRFLLLLIF,-145.69000244140625
343531,BO_transformed_overlap,4RGM_S,43,198.0,20.922313690185547,LLLHFLLFLLL,-112.38999938964844,0.1,2.9818181818181824,-0.3363636363636356,LLLFFLLFFLL,-115.77999877929688
343729,BO_transformed_overlap,3G04_C,44,198.0,17.78285527229309,QHFLIWYLMLL,-98.52999877929688,0.1,1.4090909090909092,-0.3363636363636356,LHLLIWSLMLL,-102.0500030517578
343927,BO_transformed_overlap,1ADQ_A,43,198.0,21.428837299346924,FFFFLLFLKLL,-105.43000030517578,1.0,2.645454545454546,-6.345454545454546,FFFFLLFLLLL,-112.33000183105467
344125,BO_transformed_overlap,1NCB_N,43,198.0,24.51414942741394,LLFPHMLFGLF,-132.80999755859375,0.1,1.8454545454545448,26.6,LLFPLMLFKLF,-138.61000061035156
344323,BO_transformed_overlap,S3H3_A,44,198.0,20.030081510543823,CQFILCTWLSI,-69.5,0.0,1.681818181818182,40.081818181818186,CHFIVCVMHSI,-85.68000030517578
344521,BO_transformed_overlap,5EPM_C,43,198.0,11.249577045440674,LVVLFFRLFAL,-82.16000366210938,1.0,2.663636363636364,9.09090909090909,LFVLFFRLFML,-83.91000366210938
344719,BO_transformed_overlap,2YC1_C,43,198.0,12.06056022644043,MFYGDCHVHWT,-85.98999786376953,-0.8,-0.1636363636363637,44.36454545454545,LLIRLILDLFL,-110.63999938964844
344917,BO_transformed_overlap,4AEI_A,42,198.0,17.96599531173706,MFKALLLFLFL,-88.0999984741211,1.0,2.472727272727273,-4.572727272727272,MFVALLLFLIL,-88.0999984741211
345115,BO_transformed_overlap,1FBI_X,44,198.0,12.77166199684143,YLLKMVFLLLL,-91.68000030517578,1.0,2.4090909090909096,31.009090909090908,FLLKMVFLLLL,-112.27999877929688
345313,BO_transformed_overlap,S5G5_A,43,198.0,14.968323945999146,NQFWLLVFRLR,-95.30999755859376,2.0,0.390909090909091,24.109090909090916,GYFWLLVFDLY,-100.4000015258789
345511,BO_transformed_overlap,S2B2_A,45,198.0,20.294754028320312,LLLYLLLLFLI,-119.72000122070312,0.0,3.309090909090909,9.09090909090909,LLFRLLLLFLF,-120.05999755859376
345709,BO_transformed_overlap,5DO2_B,42,198.0,25.570333242416385,LLIFLLLMYFI,-118.73999786376952,0.0,3.1090909090909093,30.618181818181817,LFIFLLLMIFI,-120.02999877929688
345907,BO_transformed_overlap,3RAJ_A,49,198.0,18.87190175056457,HFYLFLITIWC,-113.20999908447266,0.1,1.6909090909090911,29.30090909090909,HFYLFLITIWC,-113.20999908447266
346105,BO_transformed_overlap,S3E3_A,49,198.0,15.4221613407135,FFFLDFLLSII,-110.76000213623048,-1.0,2.481818181818182,2.2363636363636363,FFFLPFLLLII,-116.52999877929688
346303,BO_transformed_overlap,S2F2_A,46,198.0,20.30765652656555,FVFIRFDFLLF,-97.19499969482422,0.0,2.027272727272728,13.454545454545457,FFFIFFTFLLL,-107.18000030517578
346501,BO_transformed_overlap,4KXZ_A,43,198.0,14.919286489486694,FLFCLLFLFGL,-112.5999984741211,0.0,2.936363636363637,26.6,FLFCLLFLFIL,-113.1999969482422
346699,BO_transformed_overlap,S2F2_A,42,198.0,19.86870813369751,FHIMLLQLFII,-104.66000366210938,0.1,2.3363636363636364,78.67272727272726,FRIMLLFLFIL,-105.70999908447266
346897,BO_transformed_overlap,S3F3_A,42,198.0,20.75045251846313,VSATFSLELGL,-95.0199966430664,-1.0,1.2727272727272727,20.30909090909091,FHLDLALDLWL,-110.22000122070312
347095,BO_transformed_overlap,3L5W_I,43,198.0,11.151874780654907,LGLFLLLDNFY,-72.61000061035156,-1.0,1.4454545454545455,25.064545454545453,LGLFLLLFDFY,-104.7699966430664
347293,BO_transformed_overlap,S3E3_A,46,198.0,15.18816614151001,FFLFHFFLLLL,-118.16000366210938,0.1,2.709090909090909,-0.3363636363636356,FFLFKFFLLLL,-118.16000366210938
347491,BO_transformed_overlap,4K3J_A,42,198.0,24.834033966064453,FFLLLNLFLLL,-121.66000366210938,0.0,2.863636363636364,9.09090909090909,FFLLLFLFLFL,-125.29000091552734
347689,BO_transformed_overlap,S3B3_A,46,198.0,15.199889659881592,IFPLLWFILLL,-117.30999755859376,0.0,2.827272727272728,65.63636363636364,IFILLWFILLL,-117.30999755859376
347887,BO_transformed_overlap,1MHP_A,42,198.0,22.830500602722168,FLLILLLLLFC,-118.1999969482422,0.0,3.563636363636363,26.6,FLLILLLFLFL,-121.4499969482422
348085,BO_transformed_overlap,4CAD_C,43,198.0,22.193984508514404,LFQFLLALLLL,-156.47000122070312,0.0,2.772727272727273,2.2363636363636363,LFAFLLTLLLL,-156.47000122070312
348283,BO_transformed_overlap,S3F3_A,50,198.0,15.90300726890564,VDFTFINLLFY,-101.97000122070312,-1.0,1.4272727272727272,29.42818181818181,VDFRFIVLLFY,-106.12999725341795
348481,BO_transformed_overlap,4QEX_A,43,198.0,55.50313949584961,LFLLTFLFFLL,-121.58000183105467,0.0,3.027272727272728,20.30909090909091,LFLLFFLFFLL,-123.98999786376952
348679,BO_transformed_overlap,S4H4_A,47,198.0,20.95524525642395,LFYMCDFQFMF,-90.12999725341795,-1.0,1.181818181818182,82.47363636363634,LFYMFDFQFMF,-104.66999816894533
348877,BO_transformed_overlap,S5F5_A,50,198.0,20.08354663848877,FGFQLACFMTL,-109.37999725341795,0.0,1.6,46.41818181818181,FGFGLAMFMTL,-109.66999816894533
349075,BO_transformed_overlap,S2F2_A,51,198.0,19.639044046401978,FFFFGFFFLAW,-104.86000061035156,0.0,2.172727272727273,9.09090909090909,FFFFCFFFLVW,-104.86000061035156
349273,BO_transformed_overlap,S2C2_A,46,198.0,19.60350751876831,FMFFVSMFEFF,-123.9499969482422,-1.0,1.8636363636363635,9.09090909090909,FMFFVMMFKFF,-126.48999786376952
349471,BO_transformed_overlap,1FBI_X,43,198.0,15.178128242492676,LLFPLLFWRFL,-95.43000030517578,1.0,1.8545454545454547,26.6,LFFSLLFWLFL,-114.86000061035156
349669,BO_transformed_overlap,5E8D_A,43,198.0,10.744213581085203,LFFMFLFFFRF,-90.98999786376952,1.0,2.2363636363636363,9.09090909090909,LFFLFLFFFRF,-90.98999786376952
349867,BO_transformed_overlap,1PKQ_J,46,198.0,20.39658164978028,FLLLAFFRFQL,-111.8000030517578,1.0,1.8363636363636369,9.09090909090909,FLLFAFFTFLL,-118.43000030517578
350065,BO_transformed_overlap,4KXZ_A,42,198.0,20.53413224220276,FFLLLFLFFEF,-113.31999969482422,-1.0,2.5909090909090917,9.09090909090909,FFLLLFLFFFF,-115.77999877929688
350263,BO_transformed_overlap,4MXV_B,43,198.0,15.18067479133606,IFIYFWHLLSL,-116.45999908447266,0.1,1.8,30.618181818181817,LFLRFIHLLGL,-117.61000061035156
350461,BO_transformed_overlap,S2C2_A,51,198.0,19.72501492500305,FVLFCMIFKLE,-100.98999786376952,0.0,1.9727272727272729,17.345454545454544,FVLFCMIFKLF,-126.66999816894533
350659,BO_transformed_overlap,S3A3_A,50,198.0,15.054903745651243,VEFLALVLLLF,-114.72000122070312,-1.0,2.8454545454545457,9.09090909090909,VEFLLLVLLLF,-123.94000244140624
350857,BO_transformed_overlap,2ZCH_P,43,198.0,17.027074337005615,FLLFFLHLAHL,-112.62999725341795,0.2,2.072727272727273,1.3727272727272726,FLLFFLHLPLL,-115.52999877929688
351055,BO_transformed_overlap,S5G5_A,42,198.0,21.17656111717224,FFLKLILCLFD,-87.06999969482422,0.0,2.109090909090909,39.89090909090909,FFLDLMFCLFD,-108.20999908447266
351253,BO_transformed_overlap,S5B5_A,43,198.0,15.11812663078308,WFSLLFFCLHW,-92.91999816894533,0.1,1.5000000000000002,23.981818181818184,WFSLLKFCLHW,-111.2699966430664
351451,BO_transformed_overlap,3KS0_J,44,198.0,25.65630340576172,MYLLLFLRFWL,-107.58000183105467,1.0,1.8000000000000005,59.345454545454544,MYLLLYLAFWL,-111.97000122070312
351649,BO_transformed_overlap,2VXQ_A,42,198.0,19.50041031837464,FFFIAFFEFFM,-102.2300033569336,-1.0,2.209090909090909,9.09090909090909,FFFIALFQFFM,-102.47000122070312
351847,BO_transformed_overlap,S5D5_A,46,198.0,20.452587604522705,MHIMEFMFSFY,-83.19000244140625,-0.9,0.8909090909090907,130.74636363636364,MHIMEFMFKFY,-102.0199966430664
352232,BO_transformed_overlap,1PKQ_J,42,198.0,20.472103357315063,FLLNFPLFLEM,-113.41000366210938,-1.0,1.5363636363636362,12.936363636363636,FLLKFPLFLEF,-116.66000366210938
352430,BO_transformed_overlap,4N9G_C,42,198.0,15.988348007202148,FFLLLFLRFIL,-63.5099983215332,1.0,2.7454545454545456,44.10909090909091,FFLLLFLFFIL,-66.7300033569336
352628,BO_transformed_overlap,3Q3G_E,44,198.0,23.47594666481018,ALFHLPFKILL,-114.44000244140624,1.1,1.6727272727272726,40.23636363636364,ALFHLAFQILL,-114.44000244140624
352826,BO_transformed_overlap,3SKJ_E,44,198.0,22.87023401260376,LLLLLFYLILF,-117.72000122070312,0.0,3.2181818181818183,56.23727272727273,LLLLLFFLILF,-120.16000366210938
353024,BO_transformed_overlap,5LQB_A,42,198.0,21.04145097732544,CRFVNGVFVWI,-99.79000091552734,1.0,1.4454545454545455,-4.572727272727272,FFFVWHLFIFL,-115.25
353222,BO_transformed_overlap,S3F3_A,44,198.0,20.58434581756592,WNWWINWDVHI,-99.3000030517578,-0.9,-0.3727272727272728,41.4,WEFWIYVQIWL,-108.6999969482422
353420,BO_transformed_overlap,S4C4_A,47,198.0,21.033766746521,FFLLLVHFFLL,-121.12000274658205,0.1,2.8363636363636364,-0.3363636363636356,FLLLLVHFLLL,-121.27999877929688
353618,BO_transformed_overlap,2JEL_P,50,198.0,11.00025987625122,LILLLMFFLFL,-83.72000122070312,0.0,3.4181818181818184,26.6,LILLLNFFLFL,-83.72000122070312
353816,BO_transformed_overlap,S4G4_A,51,198.0,20.364745378494263,LLLNLVFFLLI,-122.7300033569336,0.0,3.0545454545454547,9.09090909090909,LLLDLVFFLLI,-122.7300033569336
354014,BO_transformed_overlap,S5B5_A,44,198.0,15.641034841537476,MSFLYEFFDLV,-107.8499984741211,-2.0,1.181818181818182,53.39999999999999,MSFLIAFFDLV,-110.9499969482422
354212,BO_transformed_overlap,3BGF_S,44,198.0,22.439918994903564,MLFLLNLLILI,-119.94000244140624,0.0,3.0,26.6,MLFLLELLLLI,-120.37999725341795
354410,BO_transformed_overlap,S3F3_A,47,198.0,15.006482601165771,GFIMWQLGLFY,-97.7699966430664,0.0,1.1909090909090907,38.72818181818182,GFIMFQLRLFY,-100.33000183105467
354608,BO_transformed_overlap,S4B4_A,49,198.0,19.98839902877808,ILFDMLLFMFI,-109.0,-1.0,2.645454545454545,37.81818181818182,FLFNMLLFMFI,-110.5199966430664
354806,BO_transformed_overlap,1KB5_AB,42,198.0,28.26000738143921,FLLDLPFMFFL,-130.80999755859375,-1.0,2.109090909090909,44.10909090909091,FLLDLFFMFFL,-135.72999572753906
355004,BO_transformed_overlap,1ADQ_A,42,198.0,21.376341342926025,FFYFYLLFLIL,-109.13999938964844,0.0,2.5727272727272728,85.87454545454545,FFIFFLLFLIL,-112.08000183105467
355202,BO_transformed_overlap,1ZTX_E,42,198.0,20.12523627281189,FFLILFLLLFL,-119.56999969482422,0.0,3.5,26.6,FFLILFLLLFL,-119.56999969482422
355400,BO_transformed_overlap,1S78_B,44,198.0,46.37891054153442,FLCIICFLEFM,-126.79000091552734,-1.0,2.581818181818182,9.09090909090909,FLCIICFLFLM,-138.9199981689453
355598,BO_transformed_overlap,5LQB_A,43,198.0,15.067562580108644,WLKMLLIFYLL,-120.16000366210938,1.0,2.0090909090909093,71.86454545454545,WLKMLLFLYLF,-121.66999816894533
355796,BO_transformed_overlap,S2H2_A,51,198.0,20.05068349838257,FLIDCGFFTLF,-98.11000061035156,-1.0,1.9272727272727277,9.09090909090909,FLFQCGFFPLF,-98.48999786376952
355994,BO_transformed_overlap,1OB1_C,43,198.0,15.58496379852295,LRFMLLALFWL,-111.41000366210938,1.0,2.081818181818182,37.81818181818182,LDFWFLKLFWL,-111.4800033569336
356192,BO_transformed_overlap,5JZ7_E,44,198.0,18.24143671989441,WLFFIVLLLFL,-116.93000030517578,0.0,3.2,12.59090909090909,WLGFIVLLLFL,-116.93000030517578
356390,BO_transformed_overlap,S5D5_A,42,198.0,21.48028349876404,FILLWLLVFIH,-100.69000244140624,0.1,2.718181818181818,70.56363636363636,FILLWLLVFIL,-111.72000122070312
356588,BO_transformed_overlap,S5A5_A,45,198.0,19.96296167373657,CILFLLCILFF,-118.79000091552734,0.0,3.418181818181817,44.10909090909091,MILFLLCFFLF,-119.37000274658205
356786,BO_transformed_overlap,S5C5_A,48,198.0,19.947757482528687,CFAFVFSFCRL,-112.48999786376952,1.0,1.8818181818181816,9.09090909090909,CFAFIFTFCGF,-113.04000091552734
356984,BO_transformed_overlap,5DHV_M,43,198.0,10.825292348861694,TMLFLLFFLLF,-75.62999725341797,0.0,2.854545454545455,9.09090909090909,LLLFLLFFLLF,-79.02999877929688
357182,BO_transformed_overlap,3NFP_I,43,198.0,15.62655520439148,FHFFLGLLFLL,-122.33999633789062,0.1,2.4181818181818184,-0.3363636363636356,FFFFLGLLFLL,-126.44000244140624
357380,BO_transformed_overlap,2R29_A,43,198.0,14.229774951934814,PLIGLLFLLWL,-102.18000030517578,0.0,2.472727272727273,41.83636363636363,ALIRLLFLLWL,-103.58999633789062
357578,BO_transformed_overlap,S5F5_A,49,198.0,18.817530870437626,LFLVFDFRLKH,-105.70999908447266,1.1,0.809090909090909,5.736363636363636,LFLVFDFRLKF,-114.58999633789062
357776,BO_transformed_overlap,3WD5_A,43,198.0,17.15251660346985,VVFLLCMCLML,-118.31999969482422,0.0,3.2,56.23636363636364,LGLLFLFLLFL,-130.80999755859375
357974,BO_transformed_overlap,4R9Y_D,44,198.0,17.674585103988647,PLWIFWFLLLL,-117.69000244140624,0.0,2.3363636363636364,30.618181818181817,VLMFFVFLLFL,-120.3499984741211
358172,BO_transformed_overlap,S2E2_A,49,198.0,19.95385456085205,LRLMFLLVFKL,-115.12999725341795,2.0,2.027272727272728,5.21818181818182,LRLMFLLVFKL,-115.12999725341795
358370,BO_transformed_overlap,1FBI_X,42,198.0,13.66607141494751,FILELFLFFFL,-115.27999877929688,-1.0,2.7454545454545456,26.6,FFLELFLFFFL,-116.27999877929688
358568,BO_transformed_overlap,1S78_B,47,198.0,48.9161114692688,LLMIFCIILFM,-138.2100067138672,0.0,3.345454545454545,26.6,LLMIFCIFLFM,-139.57000732421875
358766,BO_transformed_overlap,1NSN_S,45,198.0,15.906602382659912,DILFALEKAKL,-81.9800033569336,0.0,0.6818181818181817,18.881818181818183,KIMFILLWCKL,-101.7300033569336
358964,BO_transformed_overlap,S5H5_A,45,198.0,20.29070258140564,LYILLFLFFYF,-98.36000061035156,0.0,2.572727272727273,56.23727272727273,LVILLFLFFYF,-98.36000061035156
359162,BO_transformed_overlap,5JW4_A,44,198.0,32.68248248100281,ILFLITVLFFM,-139.33999633789062,0.0,3.1090909090909093,26.6,ILFLIWFLFFM,-140.13999938964844
359360,BO_transformed_overlap,2YPV_A,50,198.0,20.272950649261475,FMYMFVFLHFL,-98.7300033569336,0.1,2.027272727272728,61.13636363636363,FMYMFVFLHFS,-112.02999877929688
359558,BO_transformed_overlap,1WEJ_F,51,198.0,12.228426694869995,FFFLHMLFFIL,-86.22000122070312,0.1,2.6,26.6,FFFLYMLFFIL,-86.22000122070312
359756,BO_transformed_overlap,3RAJ_A,47,198.0,22.30987787246704,CFLGVVLIVFF,-118.3000030517578,0.0,3.2,1.3727272727272726,CFLGVVLIVFF,-118.3000030517578
359954,BO_transformed_overlap,3KR3_D,43,198.0,12.042898893356323,YFLFLLFCFLL,-83.12999725341797,0.0,2.854545454545455,9.09090909090909,LFLFLLFMFLL,-87.37000274658203
360152,BO_transformed_overlap,2DD8_S,44,198.0,21.696409463882446,MWCFRSTYILI,-96.79000091552734,1.0,1.0727272727272728,66.54545454545455,FWNFRHFYILL,-123.30999755859376
360350,BO_transformed_overlap,1FBI_X,49,198.0,13.933025598526,LFINFFLDLFF,-111.72000122070312,-1.0,2.081818181818182,-4.572727272727272,LFLMFFLDLFF,-114.69000244140624
360548,BO_transformed_overlap,3JBQ_B,42,198.0,31.50301718711853,FFLMLLLHVFL,-117.5,0.1,2.7545454545454544,9.09090909090909,FFLILLLNVFL,-118.12999725341795
360746,BO_transformed_overlap,S3G3_A,51,198.0,20.02654218673706,FKFVYTFYQLN,-83.98999786376953,1.0,0.2,21.71,FHFIYFFITLP,-100.43000030517578
360944,BO_transformed_overlap,1FBI_X,47,198.0,13.784531593322754,LFLCLVLHLFF,-113.18000030517578,0.1,2.809090909090909,26.6,LFLWLVLWLFF,-114.2300033569336
361142,BO_transformed_overlap,3GI9_C,43,198.0,31.29807829856873,LLFQLLFFLLL,-155.44000244140625,0.0,2.863636363636364,9.09090909090909,LLFLLLFFLLL,-158.80999755859375
361340,BO_transformed_overlap,3VG9_A,43,198.0,25.8912570476532,LGLYLLLLILL,-151.58999633789062,0.0,3.0181818181818185,26.6,LQLFLLLLILL,-155.55999755859375
361538,BO_transformed_overlap,2YC1_C,42,198.0,18.058022260665894,LLDLGLLFLCI,-108.30999755859376,-1.0,2.609090909090909,9.09090909090909,LLDLGLLFLFF,-111.8000030517578
361736,BO_transformed_overlap,S3G3_A,45,198.0,15.406065702438354,LFLFLLSFECW,-74.6500015258789,-1.0,1.9,70.56363636363636,LFLFLLSFELW,-106.7300033569336
361934,BO_transformed_overlap,1FNS_A,45,198.0,21.61881351470948,LRILLLLHFTL,-135.07000732421875,1.1,1.9727272727272729,34.68181818181819,LKILLLLHFTL,-135.07000732421875
362132,BO_transformed_overlap,S3C3_A,42,198.0,20.98357963562012,LFIFCFMLLIT,-119.6999969482422,0.0,2.9545454545454546,9.09090909090909,LFIFRFLLLIT,-121.62999725341795
362330,BO_transformed_overlap,S3E3_A,44,198.0,20.45551061630249,NFFFYLLLFLL,-111.75,0.0,2.309090909090909,25.064545454545453,MFLFSLLLFLL,-116.45999908447266
362528,BO_transformed_overlap,2VXT_I,44,198.0,20.06803941726685,FRFLVTFLWYI,-94.08999633789062,1.0,1.5727272727272723,34.11818181818182,FRFLITFLWYI,-95.31999969482422
362726,BO_transformed_overlap,5CZV_A,43,198.0,20.931560516357425,YLLAYLKFYLL,-116.68000030517578,1.0,1.4363636363636365,31.01,LLLAYLKFYLL,-125.63999938964844
362924,BO_transformed_overlap,1FNS_A,42,198.0,23.027626276016235,FELSEFLFLPI,-123.0500030517578,-2.0,1.3545454545454545,44.10909090909091,FKLSLFLFLVI,-133.50999450683594
363122,BO_transformed_overlap,2IH3_C,46,198.0,13.65117335319519,LYIFFVHLFFL,-112.8000030517578,0.1,2.436363636363637,9.09090909090909,LRILFVFLFFL,-112.88999938964844
363320,BO_transformed_overlap,1KB5_AB,44,198.0,22.87991619110108,LALSLVFLLLL,-127.6999969482422,0.0,3.145454545454545,9.09090909090909,FLLQLVLLLLL,-134.83999633789062
363518,BO_transformed_overlap,4IJ3_A,44,198.0,23.745086669921875,FLNFILSLMWM,-116.41000366210938,0.0,1.8272727272727272,34.46363636363637,FLDFILSLLWM,-118.8000030517578
363716,BO_transformed_overlap,S4B4_A,45,198.0,20.14061069488525,LFYILLLGFLF,-112.91000366210938,0.0,2.745454545454546,56.23727272727273,LFIILLLRFLF,-112.91000366210938
363914,BO_transformed_overlap,5D93_A,42,198.0,26.855104446411133,MFLPLLLFIFF,-127.5199966430664,0.0,2.8363636363636364,26.6,MFLKFLLFIFF,-127.5500030517578
364112,BO_transformed_overlap,3VRL_C,42,198.0,11.976997137069702,FFLWLLLYIFL,-102.6500015258789,0.0,2.7,41.83636363636363,FFLFLFLRLFL,-112.36000061035156
364310,BO_transformed_overlap,1PKQ_J,44,198.0,17.33585524559021,LWLFLCFVLLL,-119.75,0.0,3.1090909090909093,41.83636363636363,LWLFLCFVLLL,-119.75
364508,BO_transformed_overlap,S3B3_A,51,198.0,15.156076431274414,FIFNMCSFLLL,-119.79000091552734,0.0,2.2181818181818183,9.09090909090909,FIFGMMSFLLL,-120.66000366210938
364706,BO_transformed_overlap,S5C5_A,51,198.0,20.40335321426392,FDHFNCDLTLA,-101.47000122070312,-1.9,0.2818181818181817,25.772727272727277,FDCFACLLTLA,-107.73999786376952
364904,BO_transformed_overlap,2JEL_P,47,198.0,10.66673731803894,FLLLFDLFCFL,-83.93000030517578,-1.0,2.6545454545454548,20.30909090909091,FLLLFLLFLFL,-83.93000030517578
365102,BO_transformed_overlap,4AEI_A,44,198.0,17.13896918296814,MILVERFLFLM,-86.0199966430664,0.0,1.9545454545454544,26.6,MLLIERFLFLI,-86.98999786376953
365300,BO_transformed_overlap,S3C3_A,49,198.0,15.36564016342163,VLLLTFLFIWH,-116.4499969482422,0.1,2.245454545454546,41.83636363636363,LLLLGFLFIWH,-119.33999633789062
365498,BO_transformed_overlap,1H0D_C,43,198.0,16.0333833694458,IFFLRLFNFWL,-84.30000305175781,1.0,1.6545454545454543,24.154545454545453,IFFLGLFLFWL,-90.8499984741211
365696,BO_transformed_overlap,S5D5_A,48,198.0,20.457433223724365,YWRDIFLFLCF,-98.12000274658205,0.0,1.1636363636363638,-0.3363636363636356,YWFDIFLFLCF,-104.02999877929688
365894,BO_transformed_overlap,S5B5_A,42,198.0,21.10119938850403,IFLMQFLHIYF,-110.8499984741211,0.1,1.7181818181818185,35.32727272727273,IFLIQFLHIYF,-111.08000183105467
366092,BO_transformed_overlap,2DD8_S,50,198.0,18.037867546081543,LCFILLKFHIL,-129.1999969482422,1.1,2.290909090909091,76.33636363636363,LCFILLKFDIL,-129.1999969482422
366290,BO_transformed_overlap,S5A5_A,50,198.0,21.89662194252014,VEFWFWCFAFC,-114.45999908447266,-1.0,1.5363636363636366,9.09090909090909,MSFLLICLLFI,-120.33999633789062
366488,BO_transformed_overlap,S2H2_A,49,198.0,20.22752261161804,LLIDWQLFKCL,-96.72000122070312,0.0,1.2,12.936363636363636,LLIDWYLFECL,-96.72000122070312
366686,BO_transformed_overlap,2IH3_C,44,198.0,17.54223918914795,QLLCLVLLNML,-97.68000030517578,0.0,2.2181818181818183,26.6,FLLCLVLLNML,-111.23999786376952
366884,BO_transformed_overlap,2XWT_C,42,198.0,27.196322917938232,MFLMYLLFRLF,-115.41999816894533,1.0,1.963636363636364,30.618181818181817,MFAMYLLFRLF,-129.35000610351562
367082,BO_transformed_overlap,S5D5_A,51,198.0,19.43457245826721,FKFISELLWIM,-92.41000366210938,0.0,1.3636363636363635,34.46363636363637,FKFIYELLWIM,-107.9000015258789
367280,BO_transformed_overlap,1S78_B,43,198.0,46.49330520629883,LLLLFLECFLL,-135.32000732421875,-1.0,2.8363636363636364,49.03636363636363,LLLLFLLCFLL,-144.02000427246094
367478,BO_transformed_overlap,S5A5_A,43,198.0,15.175968885421751,WRIHLVDLIFL,-111.75,0.1,1.3909090909090909,6.6454545454545455,WPIHLVFLILL,-117.62999725341795
367676,BO_transformed_overlap,S3H3_A,50,198.0,19.52173137664795,FQFLFIMSMTF,-92.0199966430664,0.0,1.6636363636363638,50.78181818181818,FQFLFIMSFTF,-93.58999633789062
367874,BO_transformed_overlap,2FD6_AU,44,198.0,34.15390634536743,LLLLLWFLLLI,-142.19000244140625,0.0,3.3454545454545457,30.618181818181817,FLLLLWFLLLI,-142.1999969482422
368072,BO_transformed_overlap,3SQO_A,43,198.0,32.26298809051514,IFWLLLINCLL,-116.93000030517578,0.0,2.6272727272727274,35.2,IFWLLLIFCFL,-129.8300018310547
368270,BO_transformed_overlap,1H0D_C,48,198.0,13.564182996749878,YFLFTRLICMP,-90.5,1.0,1.2727272727272727,78.67272727272726,YFLFTRLLVLW,-97.33999633789062
368468,BO_transformed_overlap,S5A5_A,49,198.0,21.43779706954956,FILVCLFLMII,-117.62999725341795,0.0,3.5545454545454547,44.10909090909091,FILVCLFLIII,-117.79000091552734
368666,BO_transformed_overlap,S3A3_A,46,198.0,15.185150146484377,MFLFILHFFFL,-125.02999877929688,0.1,2.6000000000000005,17.172727272727272,MFLFILRFFFL,-125.02999877929688
368864,BO_transformed_overlap,2IH3_C,43,198.0,11.141641855239868,LLIILLLLYIL,-114.44000244140624,0.0,3.527272727272727,44.10909090909091,LLIVLLLLRLL,-115.1999969482422
369062,BO_transformed_overlap,S4F4_A,48,198.0,20.63961386680603,FFLIICLPFFF,-107.0,0.0,2.863636363636364,61.61818181818182,FFLIICLNFFF,-119.3499984741211
369260,BO_transformed_overlap,1ADQ_A,51,198.0,21.44671511650085,LYMRIYLCFLM,-106.95999908447266,1.0,1.6272727272727272,42.18181818181818,LYMRIYLFFLM,-110.5199966430664
369458,BO_transformed_overlap,1S78_B,48,198.0,46.90003561973572,HWLLIRIFFLL,-136.02000427246094,1.1,1.9272727272727272,17.69090909090909,HWLLIHIFFLL,-137.0500030517578
369656,BO_transformed_overlap,S2H2_A,47,198.0,20.860181093215942,LAIIFFRWFVF,-94.20999908447266,1.0,2.2363636363636363,61.16363636363637,LMIIFFRWFVF,-94.20999908447266
369854,BO_transformed_overlap,S4D4_A,50,198.0,20.392412662506104,MIFELYFAMIF,-117.33999633789062,-1.0,2.0000000000000004,9.09090909090909,MIFELYFLMIF,-122.12000274658205
370052,BO_transformed_overlap,S3C3_A,46,198.0,15.160143613815308,FLLFQIFCFLL,-123.7300033569336,0.0,2.7181818181818183,9.09090909090909,FLLFGIFLFLL,-125.20999908447266
370250,BO_transformed_overlap,2B2X_A,43,198.0,17.18330192565918,TFIMRCDDFKL,-91.93000030517578,0.0,0.1999999999999999,2.72727272727273,MLKLLCFAFHL,-110.37999725341795
370448,BO_transformed_overlap,S2A2_A,45,198.0,14.078685283660889,LILFCLLMVLK,-95.0199966430664,1.0,2.8181818181818183,36.39090909090909,LILFCLLFVLK,-123.16000366210938
370646,BO_transformed_overlap,2B2X_A,47,198.0,19.78254747390747,FFMFFLLALFD,-95.2300033569336,-1.0,2.327272727272728,20.30909090909091,FFFLFLLALFD,-108.0199966430664
370844,BO_transformed_overlap,1FBI_X,50,198.0,14.424173593521118,MAFNLIFFMFL,-107.29000091552734,0.0,2.309090909090909,20.30909090909091,MYFPLIFFMFL,-108.83000183105467
371042,BO_transformed_overlap,2VXT_I,43,198.0,15.922039270401,LWVRQLLWLFF,-108.36000061035156,1.0,1.3818181818181818,73.15454545454546,LWIFQLLWLLF,-113.6500015258789
371240,BO_transformed_overlap,2YPV_A,44,198.0,20.20755815505981,FFFFLFKLLLL,-105.98999786376952,1.0,2.645454545454545,-12.29090909090909,FFFFLFFLLLL,-105.98999786376952
371438,BO_transformed_overlap,2XQB_A,42,198.0,18.958585739135746,LFCQLIVMLII,-89.36000061035156,0.0,2.981818181818181,-5.481818181818182,FFCDLLLMLIL,-109.95999908447266
371636,BO_transformed_overlap,3VRL_C,49,198.0,12.557554721832275,DFFPLFLLIII,-106.93000030517578,-1.0,2.5636363636363635,19.745454545454542,LFFPLFLLIII,-110.30999755859376
371834,BO_transformed_overlap,1RJL_C,43,198.0,13.4395432472229,EMGYLLMFLLV,-90.30999755859376,-1.0,1.8909090909090909,1.3727272727272726,EFGYLLMLLLV,-92.08999633789062
372032,BO_transformed_overlap,3VRL_C,46,198.0,11.993873834609984,FLEFIFFDLVL,-105.98999786376952,-2.0,2.209090909090909,20.30909090909091,FLPFIFFLLVL,-116.69000244140624
372230,BO_transformed_overlap,S2H2_A,44,198.0,19.675742149353027,MLMQIGFLNLI,-96.30999755859376,0.0,1.781818181818182,2.2363636363636363,MLMSISFFSLI,-96.30999755859376
372428,BO_transformed_overlap,S3A3_A,48,198.0,15.183802843093872,HLSFIFSFFLF,-114.33999633789062,0.1,1.9363636363636365,9.09090909090909,HLMFIFSFFLF,-125.20999908447266
372626,BO_transformed_overlap,S5B5_A,45,198.0,20.16305637359619,NCLFGLWFLLF,-108.70999908447266,0.0,1.9363636363636365,45.50909090909091,LCLFGLWFLLF,-115.83000183105467
372824,BO_transformed_overlap,S2C2_A,49,198.0,19.71237707138061,VFVQFFFLLLC,-116.81999969482422,0.0,2.7272727272727275,2.2363636363636363,VFINLFFLLLC,-118.26000213623048
373022,BO_transformed_overlap,S2F2_A,48,198.0,20.064705848693848,WALFLFVFQFF,-87.58000183105469,0.0,2.1090909090909093,-11.427272727272728,WALFLFPFFFF,-104.83999633789062
373220,BO_transformed_overlap,S4H4_A,44,198.0,14.118045330047607,PLEFQWFPQLI,-90.97000122070312,-1.0,0.2818181818181817,44.10909090909091,HLHFGWFQLLI,-95.38999938964844
373418,BO_transformed_overlap,S4G4_A,42,198.0,20.677928924560547,FFILFFLALFL,-124.16000366210938,0.0,3.227272727272727,26.6,FFILFFLSLFF,-124.16000366210938
373616,BO_transformed_overlap,5JZ7_E,43,198.0,14.53905200958252,FLVFLFLNFLL,-112.43000030517578,0.0,2.809090909090909,-4.572727272727272,FLPFLFLLFLL,-121.66999816894533
373814,BO_transformed_overlap,S2D2_A,48,198.0,19.51918315887451,YFSICFFFFLF,-113.3499984741211,0.0,2.3181818181818183,9.09090909090909,YFIICFFFFLF,-116.37000274658205
374012,BO_transformed_overlap,S5A5_A,47,198.0,20.528202295303345,LLLICLWLLFW,-118.2699966430664,0.0,2.8000000000000003,59.345454545454544,LLLIFLWLLFW,-119.8000030517578
374210,BO_transformed_overlap,4KXZ_B,44,198.0,21.635667085647583,FFFSFCFFFLP,-132.75999450683594,0.0,2.136363636363636,26.6,LLLSFCFFFLP,-132.9499969482422
374408,BO_transformed_overlap,S2B2_A,42,198.0,20.04752802848816,FFDLFFFGLIL,-116.8499984741211,-1.0,2.363636363636364,37.81818181818182,FFILFFFSLIL,-119.04000091552734
374606,BO_transformed_overlap,1FSK_A,43,198.0,15.022961854934692,KRFEYLRLAEL,-79.47000122070312,1.0,-0.4727272727272729,56.23636363636364,WRLCLLMFLVL,-98.58999633789062
374804,BO_transformed_overlap,3WD5_A,44,198.0,21.722687005996704,FALFLFFWFLI,-126.70999908447266,0.0,2.8000000000000003,9.09090909090909,FALFLLFLFLI,-129.22999572753906
375002,BO_transformed_overlap,1FSK_A,46,198.0,21.64552092552185,MWIGFLFRLDF,-91.48999786376952,0.0,1.1909090909090911,2.2363636363636363,MWIFFLFRLDF,-91.48999786376952
375200,BO_transformed_overlap,S3E3_A,45,198.0,15.253457069396973,LILFNKLLLIL,-109.38999938964844,1.0,2.472727272727273,57.91818181818181,LILFQLLLLFL,-117.22000122070312
375398,BO_transformed_overlap,S3D3_A,47,198.0,14.48603367805481,LFFILFQLLLI,-127.12000274658205,0.0,2.990909090909092,26.6,LFFILFGLLLI,-127.12000274658205
375596,BO_transformed_overlap,S2G2_A,47,198.0,20.460856437683105,LDFYFLPIFII,-102.62999725341795,-1.0,2.1,49.38272727272727,LAFMFLVIFII,-102.62999725341795
375794,BO_transformed_overlap,2YPV_A,48,198.0,20.95521330833435,YFVPEFLWFFQ,-95.13999938964844,-1.0,0.7636363636363636,63.92727272727272,YFVLEFLWFFQ,-101.58999633789062
375992,BO_transformed_overlap,S2B2_A,44,198.0,19.097453355789185,FQFLILGLFLC,-115.1500015258789,0.0,2.4272727272727272,19.745454545454542,FGFLILFLFLC,-118.05999755859376
376190,BO_transformed_overlap,2ZCH_P,44,198.0,22.852361917495728,FCLLISAFVLV,-108.62000274658205,0.0,3.036363636363636,26.6,FLLLICALVLI,-113.97000122070312
376388,BO_transformed_overlap,1OAZ_A,43,198.0,14.534449815750122,LLLLLWLLFLL,-124.73999786376952,0.0,3.2818181818181817,41.83636363636363,LLLLLMLLFLL,-125.12999725341795
376586,BO_transformed_overlap,S4B4_A,42,198.0,20.54597401618957,LFCFFLLSLFF,-113.0999984741211,0.0,2.809090909090909,9.09090909090909,LFAFFLLKLFF,-113.0999984741211
376784,BO_transformed_overlap,1RJL_C,46,198.0,20.33322238922119,FILSLLFFCLL,-94.11000061035156,0.0,3.0545454545454547,44.10909090909091,FILLLLFFCLL,-96.3499984741211
376982,BO_transformed_overlap,S4A4_A,45,198.0,20.427308320999146,GLLGLLIWLLL,-112.16999816894533,0.0,2.672727272727273,20.30909090909091,LLLNLLIWLFL,-136.27999877929688
377180,BO_transformed_overlap,S2F2_A,44,198.0,16.282008171081543,FAFFLCMLILF,-103.27999877929688,0.0,3.027272727272727,56.23636363636364,FILFLCMLILF,-103.3000030517578
377378,BO_transformed_overlap,2DD8_S,42,198.0,18.21100354194641,FINPGILYIPF,-96.9000015258789,0.0,1.318181818181818,31.154545454545456,FFGMNFLYLFL,-127.68000030517578
377576,BO_transformed_overlap,S3G3_A,47,198.0,15.03226900100708,ILLLFLTFEGI,-78.38999938964844,-1.0,2.2909090909090915,30.1,ILLLFLTFEFI,-107.52999877929688
377774,BO_transformed_overlap,S4H4_A,45,198.0,20.93348741531372,LFGITDLEIWF,-98.6500015258789,-2.0,1.2,18.881818181818183,LFGICDLQIWF,-100.52999877929688
377972,BO_transformed_overlap,S5F5_A,51,198.0,19.973225116729736,FFAFHFEIYLC,-109.5199966430664,-0.9,1.436363636363636,17.172727272727272,FFAFHFNIYLC,-109.5199966430664
378170,BO_transformed_overlap,1OSP_O,43,198.0,25.910720825195312,LLMILGLFLFL,-118.79000091552734,0.0,3.127272727272728,26.6,LLMQLNLFLFL,-118.79000091552734
378368,BO_transformed_overlap,S3A3_A,47,198.0,15.249247550964355,LLLIFLNLLFF,-127.02999877929688,0.0,2.927272727272728,9.09090909090909,LLLIFLTFLFF,-127.08000183105467
378566,BO_transformed_overlap,S2E2_A,50,198.0,19.95602250099182,FYFALLHFLSL,-111.19000244140624,0.1,1.8272727272727276,29.30090909090909,FYFALLHFLEL,-111.19000244140624
378764,BO_transformed_overlap,S2D2_A,43,198.0,14.065617322921751,LLFWWLHLLFL,-117.54000091552734,0.1,2.1272727272727274,20.30909090909091,LLFWVLHLLFL,-117.76000213623048
378962,BO_transformed_overlap,5T5F_A,43,198.0,21.352120876312256,LLFFLQFFLLL,-124.12999725341795,0.0,2.772727272727273,31.872727272727275,LLFFLWFFLLL,-124.12999725341795
379160,BO_transformed_overlap,S4C4_A,42,198.0,20.691539764404297,FILILPGFLIL,-117.5500030517578,0.0,2.936363636363636,79.12727272727273,FILILEGFLIL,-117.5500030517578
379358,BO_transformed_overlap,S4E4_A,51,198.0,20.318055868148804,LMGTVFFFYSP,-92.62000274658205,0.0,1.227272727272727,70.95545454545453,LMGTVFFFYLP,-102.72000122070312
379556,BO_transformed_overlap,S4E4_A,45,198.0,20.10032200813293,MELLFLFNFLL,-111.33999633789062,-1.0,2.027272727272728,-4.572727272727272,MQLLFLFDFLL,-111.33999633789062
379754,BO_transformed_overlap,S3G3_A,50,198.0,19.43610024452209,CLLWFLNIKFF,-76.58000183105469,1.0,1.681818181818182,80.35454545454546,CLLIFLNFEFF,-105.37999725341795
379952,BO_transformed_overlap,S5E5_A,43,198.0,14.896594524383543,IWALFLFLLQL,-95.41000366210938,0.0,2.4090909090909096,25.063636363636363,IWALFLLVLQL,-112.5199966430664
380150,BO_transformed_overlap,S2A2_A,42,198.0,20.047507286071777,LFMIGFHCMFL,-114.2300033569336,0.1,2.109090909090909,38.72727272727273,LFMIGFLSMFL,-118.41999816894533
380348,BO_transformed_overlap,2DD8_S,48,198.0,21.500970125198364,WFLWIFDFFLL,-105.62999725341795,-1.0,1.981818181818182,34.98181818181818,WFLWIFDFSLL,-127.0
380546,BO_transformed_overlap,4ZFG_A,43,198.0,20.89730381965637,LLFFFLRLLLL,-113.81999969482422,1.0,2.772727272727273,26.6,LLFFFLFLLLL,-125.70999908447266
380744,BO_transformed_overlap,4PP1_A,44,198.0,22.93824887275696,FILLIVCDFLI,-100.06999969482422,-1.0,3.063636363636364,29.53636363636364,FLLLIVFDLLI,-102.1500015258789
380942,BO_transformed_overlap,5JZ7_E,42,198.0,21.534008264541622,FFDYRFLILLL,-101.62999725341795,0.0,1.7090909090909092,22.445454545454545,FFLWNFLILLL,-124.63999938964844
381140,BO_transformed_overlap,S3H3_A,47,198.0,14.456315517425535,FHFATQREPNY,-68.73999786376953,0.1,-1.309090909090909,10.318181818181818,CLFIALDFYTF,-94.25
381338,BO_transformed_overlap,4NP4_A,44,198.0,30.45580792427063,IEFLILKFWMC,-136.99000549316406,0.0,1.6636363636363634,80.35454545454546,FPFLIWVLILF,-146.11000061035156
381536,BO_transformed_overlap,1FNS_A,43,198.0,16.384285926818848,CFDLLLWMLLH,-107.33999633789062,-0.9,1.6909090909090911,63.36363636363635,CFELLLWLLLH,-122.47000122070312
381734,BO_transformed_overlap,S4B4_A,47,198.0,20.440757513046265,FFVRLCLPFFY,-92.61000061035156,1.0,1.6454545454545455,91.25545454545454,FLVHLCLLFFY,-110.69000244140624
381932,BO_transformed_overlap,S5D5_A,43,198.0,14.886217832565308,LFFWLLDFCLQ,-106.73999786376952,-1.0,1.6545454545454543,60.6,LFFWLLDFCLL,-110.0199966430664
382130,BO_transformed_overlap,1RJL_C,42,198.0,19.590379238128666,LFICLLLFIIL,-95.56999969482422,0.0,3.6909090909090905,44.10909090909091,LFICLLLLIIL,-95.58999633789062
382328,BO_transformed_overlap,S5C5_A,44,198.0,15.105934143066406,MDFFFSFMNLC,-110.83000183105467,-1.0,1.2272727272727273,2.2363636363636363,MDFFFGFMNLC,-110.83000183105467
382526,BO_transformed_overlap,2JEL_P,42,198.0,12.032832384109495,MKIYQLLYLWF,-76.30000305175781,1.0,0.8818181818181817,22.9,MKIYNLLYLLF,-82.33999633789062
382724,BO_transformed_overlap,5JZ7_B,44,198.0,20.23433303833008,FIFFICMGGVD,-82.51000213623047,-1.0,1.9727272727272729,36.281818181818174,FILFICMFNVD,-108.77999877929688
382922,BO_transformed_overlap,S4E4_A,46,198.0,20.50033593177796,FFFTFFFFIMI,-111.55999755859376,0.0,2.709090909090909,20.30909090909091,FFFQFFFFIII,-111.55999755859376
383120,BO_transformed_overlap,1H0D_C,45,198.0,13.264730453491213,DLLVIRCFWFF,-63.66999816894531,0.0,1.6636363636363638,9.09090909090909,DLLVIRCFWWF,-91.88999938964844
383318,BO_transformed_overlap,5C0N_A,44,198.0,20.108593702316284,FLLLCCFLFLL,-114.27999877929688,0.0,3.2909090909090906,9.09090909090909,FLLLICFLFLL,-114.27999877929688
383516,BO_transformed_overlap,5B8C_C,43,198.0,15.600234270095823,LFFLFLLFLLL,-123.47000122070312,0.0,3.436363636363636,9.09090909090909,LFFFFLLFLLL,-123.5199966430664
383714,BO_transformed_overlap,3BGF_S,42,198.0,24.93086290359497,MWMIHNIWFFI,-107.4800033569336,0.1,1.3090909090909089,103.3090909090909,MFLILLWMLFL,-118.80999755859376
383912,BO_transformed_overlap,2IH3_C,42,198.0,16.991730213165283,PFSLLFLALFL,-109.72000122070312,0.0,2.4363636363636365,26.6,FFSLLFLALFL,-115.0999984741211
384110,BO_transformed_overlap,S4B4_A,44,198.0,19.25794267654419,CLAIIFCFILV,-102.55999755859376,0.0,3.427272727272728,44.10909090909091,CLAIIVCFILV,-106.94000244140624
384308,BO_transformed_overlap,S5B5_A,46,198.0,20.04550743103028,FLFFDFHFLRI,-99.12999725341795,0.0999999999999999,1.3545454545454547,21.53636363636364,FLFFGFHFLLI,-113.08000183105467
384506,BO_transformed_overlap,S5H5_A,47,198.0,15.4713613986969,LFIAFNKVFKF,-99.6999969482422,2.0,1.2909090909090908,9.236363636363636,LFFAFNKVFKF,-100.98999786376952
384704,BO_transformed_overlap,S4E4_A,50,198.0,20.00663375854492,FFLQLWVLFEL,-111.86000061035156,-1.0,1.8090909090909093,52.53636363636363,FFLRLWVLFKL,-111.86000061035156
384902,BO_transformed_overlap,S5E5_A,42,198.0,21.614490509033203,FLCMKLLFWFL,-101.18000030517578,1.0,2.1090909090909093,31.009090909090908,FLCMKLLFWWL,-112.01000213623048
385100,BO_transformed_overlap,4KXZ_B,42,198.0,21.27187371253968,LFLPLFLGLFL,-131.0399932861328,0.0,2.6545454545454548,26.6,LFLFFFLGLFL,-135.25999450683594
385298,BO_transformed_overlap,1RJL_C,44,198.0,14.213621139526367,ILYFESFLHLV,-82.79000091552734,-0.9,1.5363636363636366,44.10909090909091,ILDFESFLHLV,-95.22000122070312
385496,BO_transformed_overlap,3BN9_A,44,198.0,21.382339239120483,MLLLIRLLIWL,-120.79000091552734,1.0,2.572727272727273,20.30909090909091,MLLLIALLIWL,-121.62000274658205
385694,BO_transformed_overlap,4KI5_M,42,198.0,23.557451725006104,FFAILWLFLFF,-109.36000061035156,0.0,2.8000000000000003,59.345454545454544,FFLILWLFLFF,-124.2699966430664
385892,BO_transformed_overlap,4YPG_C,43,198.0,17.49742865562439,LLIWLLVFFFF,-109.79000091552734,0.0,3.1090909090909093,20.30909090909091,LLLFLLVFFLL,-110.87000274658205
386090,BO_transformed_overlap,S3D3_A,46,198.0,15.374308347702026,LFLLPLFLLFI,-127.7699966430664,0.0,3.1,26.6,LLLLDLFLLFI,-127.77999877929688
386288,BO_transformed_overlap,1PKQ_J,47,198.0,20.33463406562805,LFFLLFLLFGF,-118.08999633789062,0.0,2.963636363636364,9.09090909090909,LLLDLFLLFDF,-119.2699966430664
386486,BO_transformed_overlap,4KXZ_E,42,198.0,21.297351360321045,LLLALLLLFIF,-145.80999755859375,0.0,3.5,9.09090909090909,LLLMLLLLFIF,-145.80999755859375
386684,BO_transformed_overlap,S3H3_A,51,198.0,19.39095449447632,FKVFNLHIQWH,-85.62999725341797,1.2000000000000002,-0.0090909090909091,49.18181818181817,LEVFRFTIFLC,-94.7699966430664
386882,BO_transformed_overlap,2YC1_C,44,198.0,12.643382549285889,TLDSFGFRCLY,-92.97000122070312,0.0,0.409090909090909,44.10909090909091,FFDFFCFWCLI,-108.0999984741211
387080,BO_transformed_overlap,S4H4_A,49,198.0,18.6352059841156,NMFAMLCHLSL,-70.83000183105469,0.1,1.3454545454545452,38.72727272727273,NMFAQLCHLSL,-91.29000091552734
387278,BO_transformed_overlap,3G04_C,42,198.0,24.726784467697144,FFAFFLLQFFF,-111.29000091552734,0.0,2.3181818181818183,31.872727272727275,FFYFFLLHFFL,-111.41999816894533
387476,BO_transformed_overlap,S4E4_A,49,198.0,20.47452163696289,LFFSIFLLWMI,-110.45999908447266,0.0,2.636363636363636,52.14545454545454,LFFSIFLLWMI,-110.45999908447266
387674,BO_transformed_overlap,S4F4_A,45,198.0,20.17988872528076,WFLNLCIWFFL,-115.58999633789062,0.0,1.9545454545454544,9.09090909090909,LFLNLCIWFFL,-119.08999633789062
387872,BO_transformed_overlap,S2F2_A,43,198.0,13.986528635025024,LFFFYLPILIF,-103.37999725341795,0.0,2.6090909090909093,73.74636363636364,LFFFWLLILIL,-107.0
388070,BO_transformed_overlap,S2D2_A,49,198.0,19.880369663238525,LFLHFFYLIFI,-117.19000244140624,0.1,2.4636363636363634,29.30090909090909,LFLMFFYLIFI,-118.12000274658205
388268,BO_transformed_overlap,S5E5_A,44,198.0,18.814935207366943,IPFILVFLTLL,-111.6500015258789,0.0,2.8818181818181823,41.49090909090909,IRFILVFLTLL,-111.6500015258789
388466,BO_transformed_overlap,S3D3_A,45,198.0,15.15963888168335,IFLLLWDFFLL,-125.77999877929688,-1.0,2.5000000000000004,23.76363636363636,FFLFLLAFFLL,-128.47999572753906
388664,BO_transformed_overlap,S5H5_A,44,198.0,15.577494382858276,MELHITFGCFL,-96.23999786376952,-0.9,1.3,60.25454545454545,MPLHIQFGCFL,-96.23999786376952
388862,BO_transformed_overlap,S2C2_A,43,198.0,13.933236598968506,WFFRLFLFFLL,-121.1999969482422,1.0,2.163636363636364,9.09090909090909,WFFELFLFFLL,-121.1999969482422
389060,BO_transformed_overlap,1YJD_C,42,198.0,19.88660359382629,FFLFQFLELGL,-103.87999725341795,-1.0,1.7272727272727273,2.2363636363636363,FFLFQFLELGL,-103.87999725341795
389258,BO_transformed_overlap,2B2X_A,46,198.0,19.50790572166443,MWLMLFFFKVM,-92.9800033569336,1.0,1.9181818181818184,-1.0727272727272723,MFGLLFFLHLL,-107.0999984741211
389456,BO_transformed_overlap,4OKV_E,44,198.0,17.034564971923828,FLLLFCHLILV,-77.51000213623047,0.1,2.963636363636364,56.23636363636364,FLLLFCLLILV,-81.2699966430664
389654,BO_transformed_overlap,S2A2_A,47,198.0,20.042643070220947,CLFYFYWVYFL,-116.05999755859376,0.0,1.6272727272727272,61.87454545454545,CLFYFYWVQFL,-119.9499969482422
389852,BO_transformed_overlap,3NH7_A,42,198.0,20.20507001876831,AFCIFLLHLIV,-100.08999633789062,0.1,2.8454545454545457,1.3727272727272726,AFCIFLLGLIV,-100.08999633789062
390050,BO_transformed_overlap,2DD8_S,46,198.0,20.75037240982056,LLSFSAFFLLL,-127.66999816894533,0.0,2.5090909090909093,9.09090909090909,LLKFSFFFLLL,-132.27000427246094
390248,BO_transformed_overlap,S2H2_A,46,198.0,19.98322534561157,LLISFDFFNLL,-76.45999908447266,-1.0,1.8454545454545452,13.454545454545457,LLISFMFFSLL,-101.66999816894533
390446,BO_transformed_overlap,S5C5_A,42,198.0,21.90076851844788,HFMFFPFVLLG,-105.70999908447266,0.1,1.7909090909090908,34.68181818181819,HFMFFNFHLLG,-105.70999908447266
390644,BO_transformed_overlap,2R0K_A,42,198.0,26.0752022266388,MFILWFFCGLL,-117.0500030517578,0.0,2.490909090909091,48.127272727272725,FFILWFFWGLF,-119.83000183105467
390842,BO_transformed_overlap,S3B3_A,49,198.0,15.365047454833984,LMIARILNVCV,-99.11000061035156,1.0,2.109090909090909,19.745454545454542,LFFFTLLGLCM,-120.87000274658205
391040,BO_transformed_overlap,4KI5_M,43,198.0,17.321616649627686,LLELFLIFLFL,-110.01000213623048,-1.0,2.927272727272728,9.09090909090909,LLLLFLIFLFL,-125.29000091552734
391238,BO_transformed_overlap,1OSP_O,44,198.0,31.48625349998474,RLLWLNLLIFI,-115.0999984741211,1.0,1.9909090909090907,41.83636363636363,RLLNLNLLIFI,-117.94000244140624
391436,BO_transformed_overlap,1NCA_N,42,198.0,32.22274088859558,FGFMLFILFFC,-111.72000122070312,0.0,2.7363636363636363,26.6,FGLMLFLLFFF,-129.57000732421875
391634,BO_transformed_overlap,1NSN_S,46,198.0,17.574981689453125,LMFFDVFFLFE,-104.22000122070312,-2.0,1.881818181818182,20.30909090909091,LMFFDFFFLFE,-105.26000213623048
391832,BO_transformed_overlap,5DMI_A,42,198.0,22.176502466201782,EFPMLELMIFL,-75.6500015258789,-2.0,1.518181818181818,19.745454545454542,FFPMLELMIFL,-110.5199966430664
392030,BO_transformed_overlap,4K24_A,44,198.0,22.165809869766235,FLFLFFFIFLL,-91.12999725341795,0.0,3.3181818181818183,9.09090909090909,FLFLFFFKFLL,-97.5500030517578
392228,BO_transformed_overlap,S4D4_A,49,198.0,20.34648704528809,LIFMFWLNLCI,-121.9000015258789,0.0,2.363636363636364,20.30909090909091,LIFMFWLDLCI,-121.9000015258789
392426,BO_transformed_overlap,S4E4_A,48,198.0,20.365554571151733,WWIFLFLEILI,-107.70999908447266,-1.0,2.290909090909091,44.10909090909091,WHIFLFLEILI,-107.70999908447266
392624,BO_transformed_overlap,S4G4_A,47,198.0,21.07375431060791,LLLLFFFGLFL,-125.13999938964844,0.0,3.0545454545454547,9.09090909090909,LLLLFFLDLFF,-125.16000366210938
392822,BO_transformed_overlap,1RJL_C,45,198.0,19.62947010993957,DQLLILLFFLH,-91.72000122070312,-0.9,1.7181818181818185,26.6,DRLLILLFFLH,-91.72000122070312
393020,BO_transformed_overlap,S3D3_A,43,198.0,14.402456521987917,LLFLLLELLFL,-128.64999389648438,-1.0,2.9545454545454546,9.09090909090909,LFFLLLQLLFL,-128.6699981689453
393218,BO_transformed_overlap,1WEJ_F,50,198.0,11.02804398536682,MHFELYLLYWL,-84.4800033569336,-0.9,0.8818181818181816,53.52727272727273,MHFHLLLLYWL,-87.80999755859375
393416,BO_transformed_overlap,1WEJ_F,48,198.0,13.43510627746582,CILFFFLFFEL,-85.0,-1.0,2.627272727272728,26.6,CILFFFCFFLL,-85.0
393614,BO_transformed_overlap,1TQB_A,46,198.0,20.93179631233216,FLLFPFLLLLL,-129.07000732421875,0.0,3.036363636363636,44.10909090909091,FLLFIFLLLLL,-130.97999572753906
393812,BO_transformed_overlap,S5E5_A,45,198.0,20.30777144432068,MNLWMLFWFLL,-112.4499969482422,0.0,1.7545454545454546,52.14545454545454,FQLWMLFWFLL,-114.7300033569336
394010,BO_transformed_overlap,4OII_A,43,198.0,26.96090602874756,LFFFFMDFFFF,-147.52999877929688,-1.0,2.2363636363636363,2.2363636363636363,LFLFLMRFFFL,-148.02999877929688
394208,BO_transformed_overlap,S4D4_A,51,198.0,20.19399046897888,ICLMYTFLFLF,-116.5999984741211,0.0,2.427272727272728,51.62727272727272,LMLFWFLLFLF,-119.76000213623048
394406,BO_transformed_overlap,1TQB_A,44,198.0,19.85811495780945,LLFCILLLLLI,-127.69000244140624,0.0,3.718181818181818,26.6,LLFFILLLLLI,-130.22999572753906
394604,BO_transformed_overlap,S4B4_A,43,198.0,14.098108053207396,LLEFLLFLLLL,-113.18000030517578,-1.0,2.9545454545454546,9.09090909090909,LLLFLLFLLLL,-113.18000030517578
394802,BO_transformed_overlap,S3H3_A,48,198.0,20.351327180862427,MVHQGPMWYHC,-58.36000061035156,0.2,-0.3272727272727273,13.454545454545457,MLIMHFDFVQL,-95.16000366210938
395000,BO_transformed_overlap,4N9G_C,43,198.0,10.178919553756714,LLFFFLFLLAL,-66.4000015258789,0.0,3.2545454545454544,9.09090909090909,LLFFFLFLLAL,-66.4000015258789
395198,BO_transformed_overlap,1PKQ_J,43,198.0,14.834240913391112,LLLDWILIFDL,-115.73999786376952,-2.0,2.0818181818181816,37.81818181818182,LLLTWILIFDL,-115.73999786376952
395396,BO_transformed_overlap,5E8D_A,42,198.0,16.778634548187256,FRLILFLCYIF,-88.6500015258789,1.0,2.3181818181818183,26.6,FRLILFLYFIF,-89.77999877929688
395594,BO_transformed_overlap,2XWT_C,43,198.0,20.688514947891235,LLFLLLFAVGL,-128.2899932861328,0.0,3.090909090909091,1.3727272727272726,LLFLLLFLIIL,-135.25999450683594
395792,BO_transformed_overlap,1YJD_C,43,198.0,13.89612627029419,LDFLKYLFFFF,-103.62999725341795,0.0,1.518181818181818,-5.481818181818182,LDFLVQLFFFF,-103.62999725341795
395990,BO_transformed_overlap,S4H4_A,48,198.0,20.48444032669068,SFLQLFEFFFW,-75.12000274658203,-1.0,1.1727272727272728,38.72727272727273,CFLQLFSFFFW,-100.05999755859376
396188,BO_transformed_overlap,S2C2_A,42,198.0,20.088016033172607,HFVTFLIMWQI,-106.98999786376952,0.1,1.4727272727272724,3.163636363636364,FFLYLLLFIFL,-121.62000274658205
396386,BO_transformed_overlap,1FSK_A,45,198.0,21.616056203842163,LWVLYLLVFYY,-82.37000274658203,0.0,1.9636363636363636,63.75545454545454,LWVLYLLVFYL,-101.91999816894533
396584,BO_transformed_overlap,S2H2_A,43,198.0,14.759617805480955,LLSLLWMRLLF,-99.70999908447266,1.0,1.9363636363636365,45.29090909090909,LLPLLNMRLLF,-99.70999908447266
396782,BO_transformed_overlap,S3H3_A,45,198.0,15.049253463745115,LLLCLHCFWLK,-93.16000366210938,1.1,1.7090909090909094,30.1,LLLCLSCFWLK,-93.16000366210938
396980,BO_transformed_overlap,S5A5_A,44,198.0,15.412494421005247,YAFLMWFLWLC,-115.8499984741211,0.0,1.8272727272727272,63.36363636363637,YSFLMWFLLLV,-116.79000091552734
397178,BO_transformed_overlap,4IJ3_A,43,198.0,20.435668230056763,LWHFILNFFFL,-116.87000274658205,0.1,1.7727272727272732,46.56363636363636,LLAFILKFFFL,-121.16000366210938
397376,BO_transformed_overlap,3VRL_C,47,198.0,11.746028423309326,LVLLLGVFNFF,-109.44000244140624,0.0,2.554545454545455,-4.572727272727272,LVLLLLVFKFF,-116.18000030517578
397574,BO_transformed_overlap,1NCB_N,42,198.0,30.837273359298703,FFPLMILYLFL,-119.58000183105467,0.0,2.463636363636364,44.10909090909091,FFDLLILYLFL,-139.0500030517578
397772,BO_transformed_overlap,1FNS_A,47,198.0,20.78370141983032,VPIILVLILNL,-131.39999389648438,0.0,2.909090909090909,61.61818181818182,VMIILVLILNL,-131.39999389648438
397970,BO_transformed_overlap,4QNP_A,42,198.0,32.20451736450195,LVMIWHICMWL,-112.01000213623048,0.1,2.0090909090909093,111.41818181818182,FFLLLLLFLFF,-134.72000122070312
398168,BO_transformed_overlap,S2D2_A,51,198.0,19.85395884513855,LFLFRFALLFF,-116.5,1.0,2.4090909090909096,9.09090909090909,LFLFYFAFLFF,-118.02999877929688
398366,BO_transformed_overlap,S4F4_A,46,198.0,19.981069564819336,GLIFMIFWFLW,-100.26000213623048,0.0,2.245454545454546,30.618181818181817,FLFFMIFFFLF,-112.3499984741211
398564,BO_transformed_overlap,S3A3_A,45,198.0,15.19057273864746,LLCFLLTFFLL,-120.45999908447266,0.0,3.0,20.30909090909091,LLLFLLNFFLL,-127.86000061035156
398762,BO_transformed_overlap,2R29_A,44,198.0,19.415844202041622,MCLFVNSLMYA,-96.43000030517578,0.0,1.5545454545454545,69.65454545454546,MWFMIYVLMFM,-105.51000213623048
398960,BO_transformed_overlap,3RKD_A,43,198.0,15.183779001235962,KLALLHELLLL,-74.8499984741211,0.1,1.6181818181818182,1.3727272727272726,KLALLLKLLLL,-105.0
399158,BO_transformed_overlap,S3G3_A,44,198.0,20.165313959121704,AWCQLEFLVLL,-100.30999755859376,-1.0,1.6909090909090911,2.2363636363636363,AWCSLEFLVLL,-100.30999755859376
399356,BO_transformed_overlap,4AEI_A,43,198.0,11.28664755821228,WLACHYVFFIL,-82.6500015258789,0.1,1.8909090909090909,147.34545454545452,WLPMMLFFLWL,-88.68000030517578
399554,BO_transformed_overlap,4QCI_D,43,198.0,14.566169738769531,LLLLLFNLLFF,-120.61000061035156,0.0,2.863636363636364,9.09090909090909,LLLLLFLLLLF,-123.6999969482422
399752,BO_transformed_overlap,S4C4_A,46,198.0,19.90572023391724,FCIISCLFLIL,-116.45999908447266,0.0,3.1545454545454548,73.74545454545455,FCIIAHLFLIL,-117.25
399950,BO_transformed_overlap,1NSN_S,51,198.0,18.336452960968018,LLAFEMDFACL,-85.25,-2.0,1.6363636363636365,59.69090909090909,LLAFEMDFALL,-110.36000061035156
400148,BO_transformed_overlap,S2H2_A,45,198.0,20.533738136291504,LCLILFCFLDF,-95.54000091552734,-1.0,2.690909090909091,37.25454545454546,LCLFLLAFLFF,-97.2699966430664
400346,BO_transformed_overlap,1ZTX_E,47,198.0,18.19256854057312,LLPIFLFFLFL,-116.5199966430664,0.0,3.0090909090909093,26.6,LLLIFLFFLFL,-119.69000244140624
400544,BO_transformed_overlap,S4C4_A,45,198.0,21.108761072158813,LILFMALFLFF,-107.41999816894533,0.0,3.145454545454545,37.81818181818182,LILFPALFLFF,-119.5
400742,BO_transformed_overlap,3VRL_C,48,198.0,11.918904542922974,CIQLIFVFILI,-112.29000091552734,0.0,3.127272727272728,26.6,CICLIFFFILI,-114.66000366210938
400940,BO_transformed_overlap,S4A4_A,42,198.0,19.91511034965515,FFIIIIFNLCL,-133.24000549316406,0.0,3.0,26.6,FFIIIIFNFLL,-136.13999938964844
401138,BO_transformed_overlap,1ZTX_E,46,198.0,18.19722986221313,FLFLCFLFLFL,-120.4800033569336,0.0,3.227272727272727,9.09090909090909,FLFLEFLFLFL,-120.4800033569336
401336,BO_transformed_overlap,3RKD_A,44,198.0,21.470154762268063,VLLLLLFFFLL,-95.97000122070312,0.0,3.563636363636364,9.09090909090909,FLLLLLFFFLL,-96.73999786376952
401534,BO_transformed_overlap,3WD5_A,42,198.0,23.588099479675293,FWILVFFLLKF,-125.43000030517578,1.0,2.4090909090909096,18.881818181818183,FNILVFLLLLL,-128.60000610351562
401732,BO_transformed_overlap,1FBI_X,51,198.0,14.343441009521484,LFLFIMLGFLL,-114.37999725341795,0.0,3.036363636363636,9.09090909090909,LFLFIMLPFLL,-114.37999725341795
401930,BO_transformed_overlap,4QCI_D,42,198.0,20.9780867099762,VIFVLFFFIWQ,-111.01000213623048,0.0,2.5454545454545463,9.09090909090909,FFLILFLFLLF,-121.79000091552734
402128,BO_transformed_overlap,S4A4_A,51,198.0,20.43870496749878,LILTFVDFMLF,-129.72000122070312,-1.0,2.3818181818181823,17.3,LILTFVLFMLF,-135.83999633789062
402326,BO_transformed_overlap,4NP4_A,42,198.0,32.2698450088501,LYLTFLLWGFF,-141.02000427246094,0.0,1.8454545454545452,32.40909090909091,LYLAFLLWGFF,-141.57000732421875
402524,BO_transformed_overlap,2XQB_A,43,198.0,13.564197778701782,HLLALILLFLF,-95.66999816894533,0.1,2.863636363636364,26.6,CLFELLLLFLL,-112.19000244140624
402722,BO_transformed_overlap,2UZI_R,43,198.0,18.20817351341248,YLGWLLHLWFF,-113.95999908447266,0.1,1.281818181818182,53.054545454545455,YLTWLLHLWFF,-113.95999908447266
402920,BO_transformed_overlap,3BN9_A,42,198.0,26.97284960746765,WILLLPLFLQL,-104.70999908447266,0.0,2.190909090909091,73.74545454545455,WILLLPLFLFL,-122.33999633789062
403118,BO_transformed_overlap,1ADQ_A,50,198.0,21.19576478004456,MFVDLIMLFFF,-106.80999755859376,-1.0,2.527272727272728,-4.572727272727272,MFFILGMLLFF,-108.1500015258789
403316,BO_transformed_overlap,S5G5_A,46,198.0,20.331606149673465,FATWGFGVLLG,-90.11000061035156,0.0,1.4909090909090912,-13.999999999999998,FWLVWFDFLFH,-106.1999969482422
403514,BO_transformed_overlap,3RVV_A,42,198.0,25.303746938705444,FFLIPLLFDIL,-121.12999725341795,-1.0,2.5,35.2,FFLIPLLFLIL,-125.77999877929688
403712,BO_transformed_overlap,3VRL_C,45,198.0,14.674442529678345,LIFLLFMFVLL,-103.27999877929688,0.0,3.4545454545454546,9.09090909090909,LIFLLFMFRLL,-117.54000091552734
403910,BO_transformed_overlap,3KS0_J,43,198.0,21.01500606536865,FSLWLVFYLFL,-113.95999908447266,0.0,2.2545454545454544,71.47363636363636,LVLWLLFMLFL,-114.01000213623048
404108,BO_transformed_overlap,4WV1_F,43,198.0,14.355724811553957,FFIFFMFLFTC,-99.58999633789062,0.0,2.618181818181818,9.09090909090909,FFMFFMFLFQL,-107.5199966430664
404306,BO_transformed_overlap,1S78_B,49,198.0,46.39071416854858,LWFLPLLFLFL,-132.97000122070312,0.0,2.6090909090909093,48.127272727272725,LDFLALLLLFL,-140.83999633789062
404504,BO_transformed_overlap,S2F2_A,47,198.0,19.936058282852173,LWKLKLFTFYL,-89.97000122070312,2.0,0.918181818181818,48.3190909090909,LWFLGLFVFKL,-106.91000366210938
404702,BO_transformed_overlap,S4F4_A,44,198.0,18.900909662246704,FFLSICMLILF,-93.61000061035156,0.0,2.9454545454545453,56.23636363636364,FFLSICMLILL,-118.04000091552734
404900,BO_transformed_overlap,2DD8_S,45,198.0,18.118592977523804,LFLIILDFEWF,-128.38999938964844,-2.0,1.9,6.081818181818185,LFLIILQFEFF,-131.0800018310547
405098,BO_transformed_overlap,5MES_A,44,198.0,20.51514983177185,VLLQLLLLILI,-128.4199981689453,0.0,3.3000000000000003,56.23636363636364,LLLMLLLFILI,-131.27999877929688
405296,BO_transformed_overlap,5JZ7_A,43,198.0,15.391133785247805,LLLFQLLFLFL,-118.27999877929688,0.0,2.863636363636364,9.09090909090909,LDLFSLLFLFL,-118.27999877929688
405494,BO_transformed_overlap,4ZFO_F,42,198.0,16.51365637779236,FFNFGLFWLFL,-86.36000061035156,0.0,1.8727272727272728,6.6454545454545455,FFLFGLFWLFL,-96.23999786376952
405692,BO_transformed_overlap,4HJ0_B,44,198.0,18.65726399421692,EFLLIVMLMFF,-98.26000213623048,-1.0,2.6181818181818177,1.3727272727272726,FFLLIVMLMLF,-106.62000274658205
405890,BO_transformed_overlap,S3B3_A,44,198.0,20.804134845733643,MLLHILFFIML,-113.66999816894533,0.1,2.763636363636364,66.54545454545455,MLLHILGFILL,-120.66000366210938
406088,BO_transformed_overlap,4I77_Z,43,198.0,13.40528392791748,ILIVEYFCIEL,-84.36000061035156,-2.0,2.027272727272728,58.827272727272735,ILIVFYFCIEL,-107.29000091552734
406286,BO_transformed_overlap,S2E2_A,51,198.0,19.441563367843628,FFFKILFSFLL,-98.7699966430664,1.0,2.290909090909091,5.21818181818182,FFFHILFEFLL,-111.6999969482422
406484,BO_transformed_overlap,S2G2_A,50,198.0,20.06972885131836,FPFFFLSVFFL,-103.0999984741211,0.0,2.381818181818182,44.10909090909091,FQFFFLALFFL,-104.75
406682,BO_transformed_overlap,1NCB_N,44,198.0,27.92163681983948,NLLQFFFFALI,-110.5199966430664,0.0,1.9909090909090912,31.872727272727275,FLLEFFFLDLI,-137.60000610351562
406880,BO_transformed_overlap,3Q3G_E,42,198.0,23.486963748931885,HFMYFKLHLIF,-114.93000030517578,1.2000000000000002,0.9818181818181816,-0.1909090909090884,HFMYFKLQLIF,-114.93000030517578
407078,BO_transformed_overlap,2YPV_A,43,198.0,21.94067931175232,GLHMYLLVDLA,-82.47000122070312,-0.9,1.3363636363636362,16.954545454545453,GLHMYLLVFLA,-107.52999877929688
407276,BO_transformed_overlap,S3B3_A,47,198.0,15.250742197036743,YLLQLFKFFFI,-119.33000183105467,1.0,1.6727272727272726,25.063636363636363,FLLDLFKFFFI,-123.79000091552734
407474,BO_transformed_overlap,S5H5_A,43,198.0,14.96341586112976,ITFLLLLFLIL,-79.08999633789062,0.0,3.3363636363636364,37.81818181818182,ITFLLLLFLQL,-96.3000030517578
407672,BO_transformed_overlap,S3E3_A,48,198.0,15.216423749923706,WFLFTFFFLLW,-113.05999755859376,0.0,2.081818181818182,41.83636363636363,WFLFIFFFLLL,-116.29000091552734
407870,BO_transformed_overlap,5TZ2_C,42,198.0,18.21639394760132,MELLWQFCIFL,-101.81999969482422,-1.0,1.6363636363636365,23.76363636363636,MQLLWELCIFL,-102.36000061035156
408068,BO_transformed_overlap,5DHV_M,42,198.0,16.895440340042114,FTLTLLLFLLF,-75.87999725341797,0.0,2.709090909090909,9.09090909090909,FTLLLLLFLLF,-78.91000366210938
408266,BO_transformed_overlap,3NH7_A,44,198.0,14.428890705108644,RLTLIEFLMLV,-98.70999908447266,0.0,1.8090909090909089,49.03636363636363,RLCLIAFLMLV,-101.04000091552734
408464,BO_transformed_overlap,S4D4_A,48,198.0,20.17120218276977,CCLFLMRFFFF,-108.80999755859376,1.0,2.181818181818182,19.745454545454542,CCLFLKLFFFF,-117.41999816894533
408662,BO_transformed_overlap,4KXZ_A,44,198.0,21.096540212631226,FLFLMFCLLLF,-112.93000030517578,0.0,3.145454545454545,26.6,FLFLMFCLLLF,-112.93000030517578
408860,BO_transformed_overlap,S2A2_A,44,198.0,16.878594160079956,MLFVVAFNNLI,-98.18000030517578,0.0,2.0727272727272728,9.09090909090909,MLLMVCFLQLI,-120.95999908447266
409251,BO_transformed_overlap,3RAJ_A,45,198.0,20.222921133041385,LWWLLQLLILL,-119.9800033569336,0.0,2.3454545454545457,88.98181818181818,LWWLLMLLILL,-121.91999816894533
409449,BO_transformed_overlap,1JPS_T,42,198.0,27.304070711135864,FSIFLLFFLLL,-132.60000610351562,0.0,3.0818181818181825,9.09090909090909,FLIFLLFFLLL,-137.8000030517578
409647,BO_transformed_overlap,S3E3_A,47,198.0,15.09004259109497,IFLLLFCFLFF,-117.22000122070312,0.0,3.2909090909090906,9.09090909090909,FLLLLFCFLFF,-118.04000091552734
409845,BO_transformed_overlap,S4D4_A,46,198.0,19.9529197216034,FLFFHWFQLFW,-94.72000122070312,0.1,1.190909090909091,6.472727272727273,FLFFHWFPLFL,-124.63999938964844
410043,BO_transformed_overlap,S3E3_A,50,198.0,15.103845119476318,FFFILIRFFFE,-110.4800033569336,0.0,1.963636363636364,26.6,FFFILIGFFFF,-116.66999816894533
410241,BO_transformed_overlap,S5G5_A,47,198.0,20.41038227081299,WLLEFIFCFFD,-107.55999755859376,-2.0,1.6272727272727274,31.527272727272727,WFLEFIFCLFD,-107.62999725341795
410439,BO_transformed_overlap,S3A3_A,51,198.0,15.022206783294678,FFFLGCLLFFL,-125.1500015258789,0.0,2.8454545454545457,26.6,FFFLPFLLFFL,-127.58000183105467
410637,BO_transformed_overlap,S5D5_A,45,198.0,20.32310104370117,MILLVLLHFFL,-110.12999725341795,0.1,2.909090909090909,17.172727272727272,MILLVLLYFFL,-111.12999725341795
410835,BO_transformed_overlap,5LQB_A,44,198.0,20.29885458946228,SLHIIIFLMLP,-107.12999725341795,0.1,2.1818181818181817,66.54545454545455,SLHIIIFLMLL,-118.06999969482422
411033,BO_transformed_overlap,1OB1_C,50,198.0,13.137857913970947,MPFYLLCFFCL,-108.51000213623048,0.0,2.163636363636364,113.69181818181818,FDFYFLNFFCL,-111.0999984741211
411231,BO_transformed_overlap,5JW4_A,43,198.0,27.591312170028687,WFFFLHLLFFL,-141.89999389648438,0.1,2.2818181818181817,9.09090909090909,WFFFLCLLFLL,-142.19000244140625
411429,BO_transformed_overlap,5H35_C,43,198.0,18.39464426040649,EGMKLLLFCIF,-110.75,0.0,1.6454545454545453,1.3727272727272726,PLMWLLLFCIF,-130.11000061035156
411627,BO_transformed_overlap,1WEJ_F,43,198.0,16.404847383499146,LLLFFFYFYIL,-83.48999786376953,0.0,2.5727272727272728,85.87454545454545,LLLFFFYFLIL,-88.2300033569336
411825,BO_transformed_overlap,S3G3_A,49,198.0,19.37606167793274,TFLLFNFERTA,-91.13999938964844,0.0,0.4454545454545455,6.6454545454545455,LFLLFNFELTA,-104.55999755859376
412023,BO_transformed_overlap,1WEJ_F,49,198.0,12.411144256591797,LCFKFLLLEWI,-87.7699966430664,0.0,1.7727272727272727,-18.236363636363635,LCFNFLLLEWI,-87.7699966430664
412221,BO_transformed_overlap,S3D3_A,50,198.0,15.351824045181274,FPFFLIKLLLL,-113.7300033569336,1.0,2.4,28.672727272727272,FFFFLINLLLL,-127.8499984741211
412419,BO_transformed_overlap,2R4R_A,43,198.0,21.8514096736908,LVFMLVNFFLR,-125.29000091552734,1.0,2.0090909090909093,12.936363636363636,LVFVLVRFFLR,-125.48999786376952
412617,BO_transformed_overlap,5E8E_LH,43,198.0,22.668790817260746,FLLFFLIFFLL,-127.79000091552734,0.0,3.409090909090909,9.09090909090909,FFLFFLLFFLL,-128.24000549316406
412815,BO_transformed_overlap,S5C5_A,47,198.0,20.183406114578247,FLLNLCQLFIY,-107.63999938964844,0.0,1.7727272727272727,2.2363636363636363,FLLNLCQLFIY,-107.63999938964844
413013,BO_transformed_overlap,3UBX_A,43,198.0,25.94390058517456,WLLLLTFIFQQ,-113.41999816894533,0.0,1.5181818181818183,49.03636363636363,WLLLLTFIFQL,-122.66000366210938
413211,BO_transformed_overlap,5DO2_B,43,198.0,19.62176418304444,LFILLLLFFFL,-124.0,0.0,3.5,26.6,LFILLLLLFLL,-124.20999908447266
413409,BO_transformed_overlap,3L5W_I,42,198.0,17.937986612319946,FFTLLMLHLLI,-106.01000213623048,0.1,2.463636363636364,9.09090909090909,FFSLLMLHLLL,-107.37999725341795
413607,BO_transformed_overlap,1JPS_T,43,198.0,20.89950656890869,LLLFPFFFFLL,-139.0800018310547,0.0,2.854545454545455,44.10909090909091,LLLFPFFFFLL,-139.0800018310547
413805,BO_transformed_overlap,S3D3_A,48,198.0,15.36815094947815,LFIFIFSLIFF,-126.1500015258789,0.0,3.1181818181818177,9.09090909090909,LFIFIFSLFFF,-126.8000030517578
414003,BO_transformed_overlap,1ADQ_A,45,198.0,20.95014762878418,MFIFLGLWFLL,-109.16000366210938,0.0,2.6090909090909093,30.618181818181817,MFVFLRLWFLL,-109.16000366210938
414201,BO_transformed_overlap,2YPV_A,42,198.0,22.38307905197144,FLFLLLLFIID,-104.91999816894533,-1.0,2.990909090909092,9.09090909090909,FLFLLLLFKIL,-105.75
414399,BO_transformed_overlap,1OB1_C,51,198.0,12.835466384887695,LQVRCFVLFYI,-105.7699966430664,1.0,1.7545454545454546,61.51,LCVTCFELFYI,-105.7699966430664
414597,BO_transformed_overlap,2ARJ_RQ,43,198.0,22.830697059631348,LEFFLLLFLLL,-128.38999938964844,-1.0,2.863636363636364,9.09090909090909,LFFFLLLFLLL,-131.2899932861328
414795,BO_transformed_overlap,5T5F_A,44,198.0,27.07458209991455,YLSWFNVVSLY,-109.33000183105467,0.0,0.9272727272727272,9.09090909090909,FIFFITMLARV,-120.45999908447266
414993,BO_transformed_overlap,4NP4_A,43,198.0,26.154711484909058,WWILWLLLFGF,-146.99000549316406,0.0,2.0181818181818185,59.345454545454544,WWILVLLLFGF,-147.25999450683594
415191,BO_transformed_overlap,S2A2_A,49,198.0,19.74671769142151,LILAPLLCVLT,-117.6999969482422,0.0,2.7,37.25454545454546,LILFPLLCVLT,-120.1500015258789
415389,BO_transformed_overlap,3RAJ_A,48,198.0,19.220255613327023,LLIFLILMIWF,-121.38999938964844,0.0,3.209090909090909,26.6,LLIFLILMIFF,-122.18000030517578
415587,BO_transformed_overlap,3R08_E,44,198.0,18.552118062973022,FILKIWLMILI,-101.0500030517578,1.0,2.663636363636364,39.89090909090909,FFLLIWLMILI,-104.41000366210938
415785,BO_transformed_overlap,S2A2_A,43,198.0,14.07641100883484,MLFRFMFLFLL,-99.25,1.0,2.3363636363636364,9.09090909090909,SLFRFMFLFLL,-121.12999725341795
415983,BO_transformed_overlap,2ARJ_RQ,44,198.0,23.17606806755066,WEMLYVFLHLL,-110.8000030517578,-0.9,1.3818181818181818,9.09090909090909,WLMLYVFLHLL,-128.3800048828125
416181,BO_transformed_overlap,1NCA_N,43,198.0,25.6628634929657,LLNIFLHLLEL,-121.97000122070312,-0.9,1.8090909090909093,49.03636363636363,LLNIFLHLLLL,-123.76000213623048
416379,BO_transformed_overlap,1OSP_O,47,198.0,27.603275537490845,LFLIWLEFYLF,-121.69000244140624,-1.0,2.036363636363636,49.94636363636364,LFLIWLGFYLF,-121.69000244140624
416577,BO_transformed_overlap,S5G5_A,45,198.0,20.42841601371765,VWLNFVLCLFD,-104.9000015258789,-1.0,1.818181818181818,35.37272727272727,VILNFMLCLFT,-105.29000091552734
416775,BO_transformed_overlap,2ZCH_P,42,198.0,23.265985012054443,IFVLLFFKIGF,-114.77999877929688,1.0,2.518181818181819,-12.29090909090909,IFLLLFFKIGF,-115.66999816894533
416973,BO_transformed_overlap,S2D2_A,42,198.0,20.500441789627075,AFLIHFLHLFL,-112.38999938964844,0.2,2.1363636363636367,10.881818181818184,FFLIHFLHLFL,-117.08999633789062
417171,BO_transformed_overlap,S2E2_A,47,198.0,19.95979404449463,FHLYLLLCLLG,-111.43000030517578,0.1,2.1090909090909093,26.6,FHLYLLLALLF,-111.43000030517578
417369,BO_transformed_overlap,S4H4_A,50,198.0,15.76075291633606,FMCNIDLLHFI,-86.08000183105469,-0.9,1.4909090909090912,39.60909090909091,FMIEFDLLHFI,-102.95999908447266
417567,BO_transformed_overlap,S3C3_A,50,198.0,21.467544555664062,LFFMLWEFFLL,-123.83000183105467,-1.0,2.1727272727272724,30.618181818181817,LFFMLWNFFLL,-123.83000183105467
417765,BO_transformed_overlap,1TQB_A,47,198.0,20.767173767089844,LLLLLFLFLFF,-131.3300018310547,0.0,3.436363636363636,9.09090909090909,LLLFLLLFLFF,-131.42999267578125
417963,BO_transformed_overlap,5MES_A,43,198.0,16.727412462234497,FVIHVLFWLIL,-122.11000061035156,0.1,2.754545454545455,49.03636363636363,LFLHLLLFLLF,-132.66000366210938
418161,BO_transformed_overlap,5CZV_A,42,198.0,27.618628978729248,FFYIYLLELFL,-120.20999908447266,-1.0,2.0000000000000004,38.72818181818182,FFWLYLLKLFL,-121.61000061035156
418359,BO_transformed_overlap,S3D3_A,51,198.0,15.377069234848022,LLLLPFLFFVF,-126.06999969482422,0.0,2.981818181818181,44.10909090909091,LLLLPFLFFFF,-128.80999755859375
418557,BO_transformed_overlap,S5C5_A,45,198.0,20.35127592086792,MCLCMLQIFKL,-105.6500015258789,1.0,1.8272727272727276,64.4909090909091,MCLCMLQIFKL,-105.6500015258789
418755,BO_transformed_overlap,4WV1_F,44,198.0,17.78166389465332,ANLFIVFLQFI,-87.66000366210938,0.0,2.1818181818181817,24.154545454545453,FNLFIVFFQFI,-105.16000366210938
418953,BO_transformed_overlap,1H0D_C,49,198.0,14.903692960739136,LGIVWLHLFII,-86.70999908447266,0.1,2.490909090909091,4.872727272727272,LGIVWLHLFII,-86.70999908447266
419151,BO_transformed_overlap,1WEJ_F,44,198.0,14.596915245056152,FMFFEDFLLLI,-83.6500015258789,-2.0,2.0,19.745454545454542,FHFFECFLLLI,-86.68000030517578
419349,BO_transformed_overlap,4KXZ_B,43,198.0,15.4480938911438,LFLFFLLQFLL,-135.0800018310547,0.0,2.772727272727273,31.872727272727275,LLLFFLLELLL,-135.32000732421875
419547,BO_transformed_overlap,S3A3_A,49,198.0,15.168262243270874,LFLMHFDFMLI,-120.79000091552734,-0.9,1.945454545454545,56.1,LFLMPHWFFFI,-124.08000183105467
419745,BO_transformed_overlap,1MHP_A,44,198.0,19.12482261657715,LVLFIFFLLLL,-120.29000091552734,0.0,3.627272727272727,9.09090909090909,LLLFIFFLLLL,-122.37000274658205
419943,BO_transformed_overlap,3VRL_C,43,198.0,11.72300672531128,LLTFVLFLLIL,-117.30999755859376,0.0,3.309090909090909,37.81818181818182,LLKFVLLLLIL,-117.48999786376952
420141,BO_transformed_overlap,S4A4_A,47,198.0,20.117069482803345,FFLILEFPLIF,-133.22000122070312,-1.0,2.409090909090909,44.10909090909091,FFLILLFDFIF,-136.94000244140625
420339,BO_transformed_overlap,3RAJ_A,51,198.0,19.192918062210083,IWTIFWIFILL,-88.88999938964844,0.0,2.609090909090909,12.936363636363636,IWMIFIIFILL,-119.1999969482422
420537,BO_transformed_overlap,1YJD_C,44,198.0,19.71003818511963,LEFFGQLFSLM,-98.1500015258789,-1.0,1.227272727272727,9.09090909090909,LEFFGQLFTLM,-98.4499969482422
420735,BO_transformed_overlap,5JZ7_A,42,198.0,21.5125060081482,FFLILLYFLAF,-117.76000213623048,0.0,2.854545454545455,26.6,FFLILLTFLQF,-117.76000213623048
420933,BO_transformed_overlap,S2E2_A,48,198.0,19.91735816001892,LFLCFFLFLRF,-98.8499984741211,1.0,2.472727272727273,26.6,LFFKFFLFLRF,-112.7699966430664
421131,BO_transformed_overlap,1OSP_O,42,198.0,33.054234743118286,FEIELNLFLIL,-113.37999725341795,-2.0,1.7545454545454546,84.05454545454546,FLIHLNLFLIL,-118.7300033569336
421329,BO_transformed_overlap,S3F3_A,43,198.0,14.54544186592102,KTFSMYLIFEL,-101.94000244140624,0.0,0.8545454545454544,41.83636363636363,LTFSMYLIFEL,-112.61000061035156
421527,BO_transformed_overlap,S4G4_A,43,198.0,14.016513586044312,FLLFWMFCWFL,-92.63999938964844,0.0,2.290909090909091,52.14545454545454,FLLFWMFALFL,-122.41999816894533
421725,BO_transformed_overlap,S3E3_A,43,198.0,15.18131947517395,WFLFTLFLFLL,-116.16000366210938,0.0,2.6,9.09090909090909,WFLFPLFLFLL,-116.16000366210938
421923,BO_transformed_overlap,2R56_A,42,198.0,21.77086615562439,CIIYRTLPLVL,-85.41000366210938,1.0,1.7272727272727273,11.227272727272728,CIIKPLFGLVL,-99.08000183105467
422121,BO_transformed_overlap,1JPS_T,44,198.0,26.49636673927307,MLLLLCFFFLL,-134.19000244140625,0.0,3.2363636363636363,9.09090909090909,MLLLLGFFFLL,-135.61000061035156
422473,BO_transformed_overlap,4N9G_C,44,198.0,10.917556285858154,FLLFFCFILLL,-64.6500015258789,0.0,3.3818181818181814,26.6,FLLFFCFLLLL,-65.1500015258789
422671,BO_transformed_overlap,S4A4_A,44,198.0,18.558284997940063,FLLTIMFFPLI,-115.33999633789062,0.0,2.5818181818181816,26.6,FLLNIMFFILI,-135.02999877929688
422869,BO_transformed_overlap,4ZFG_A,44,198.0,24.927814960479736,FLFQILFLILL,-119.16000366210938,0.0,2.9909090909090907,44.10909090909091,FLFFILFLILL,-123.72000122070312
423067,BO_transformed_overlap,4ZFG_A,42,198.0,26.067270517349243,FPLLFLFLLFL,-119.80999755859376,0.0,2.9454545454545458,26.6,FLLLFLFLLFL,-125.30999755859376
423265,BO_transformed_overlap,S3A3_A,43,198.0,14.408533096313477,LFFFGLLLLLF,-127.98999786376952,0.0,3.0545454545454547,9.09090909090909,LFFFNLLLLLF,-127.98999786376952
423463,BO_transformed_overlap,1OSP_O,45,198.0,29.16257119178772,LILIGLSFWLL,-118.66999816894533,0.0,2.60909090909091,37.81818181818182,LILIWLSFWLL,-120.83000183105467
423661,BO_transformed_overlap,1QFW_AB,43,198.0,20.22630500793457,FFLSCLFLLLL,-115.69000244140624,0.0,2.9909090909090907,56.23636363636364,FFLLFLFLLLL,-117.0500030517578
423859,BO_transformed_overlap,S2C2_A,44,198.0,16.306002616882324,MLELIYLLILL,-125.8000030517578,-1.0,2.6272727272727274,26.6,MLDLIYLLLLL,-126.12999725341795
424057,BO_transformed_overlap,1ADQ_A,47,198.0,27.73065710067749,FLPIFFCVLII,-95.3000030517578,0.0,3.145454545454545,19.745454545454542,FLPILFLVLIL,-110.37999725341795
424255,BO_transformed_overlap,2VXQ_A,44,198.0,17.863194704055786,FLFLLWWLLLL,-104.27999877929688,0.0,2.763636363636364,41.83636363636363,FLFLLWFLLLL,-105.41999816894533
424453,BO_transformed_overlap,5D93_A,44,198.0,25.22662281990052,FMLFMFVLHLF,-123.86000061035156,0.1,2.490909090909091,9.09090909090909,FMLFCFVLMLF,-123.86000061035156
424651,BO_transformed_overlap,1FSK_A,47,198.0,21.335472345352173,QWHILCLRFQF,-94.7699966430664,1.1,0.418181818181818,116.23636363636363,VWHILCLRFQF,-98.33999633789062
424849,BO_transformed_overlap,1NSN_S,47,198.0,17.239616632461548,SLLIFLEFLFL,-106.27999877929688,-1.0,2.5090909090909097,9.09090909090909,DLLIFLDFLFL,-106.27999877929688
425047,BO_transformed_overlap,2JEL_P,46,198.0,12.548883199691772,LYFFLFFRLFI,-83.11000061035156,1.0,2.190909090909091,9.09090909090909,LFFFLFFRLFI,-83.87999725341797
425245,BO_transformed_overlap,3BGF_S,43,198.0,18.0748291015625,YFVLFVLLILL,-120.12999725341795,0.0,3.2909090909090906,26.6,YLILFELLILL,-120.55999755859376
425443,BO_transformed_overlap,S2B2_A,50,198.0,20.609750032424927,LYLIFLFLMDI,-102.2300033569336,-1.0,2.4454545454545458,9.09090909090909,LLLIFLFLMLI,-118.97000122070312
425641,BO_transformed_overlap,5B8C_C,42,198.0,22.6182804107666,FFLWLFLFLFL,-122.76000213623048,0.0,2.9181818181818184,41.83636363636363,FFLLFFLFLFL,-123.51000213623048
425839,BO_transformed_overlap,1NSN_S,48,198.0,17.380667209625244,QILFWFPFFLI,-104.3000030517578,0.0,1.981818181818182,61.61818181818182,YILFIFSFFLI,-104.45999908447266
426037,BO_transformed_overlap,1ZTX_E,45,198.0,17.5334632396698,IFLFLLFLLKL,-112.7699966430664,1.0,2.890909090909091,-6.345454545454546,IFLFLLFLLLL,-119.80999755859376
426235,BO_transformed_overlap,S2C2_A,50,198.0,19.93508219718933,CFFVLLFFMIL,-117.2300033569336,0.0,3.2454545454545456,26.6,CFFVLLFFMCL,-117.2300033569336
426433,BO_transformed_overlap,S4F4_A,47,198.0,19.99920916557312,LFAIFAVTLFF,-114.0500030517578,0.0,2.763636363636364,1.3727272727272726,LFAIFAVELFF,-114.0500030517578
426631,BO_transformed_overlap,1FNS_A,44,198.0,20.13032865524292,LDLLFMFLLRL,-136.67999267578125,0.0,2.027272727272728,26.6,LDLLFMFLLML,-136.67999267578125
426829,BO_transformed_overlap,1OAZ_A,44,198.0,17.37711811065674,FLLLFHQLALV,-113.31999969482422,0.1,2.172727272727273,9.09090909090909,FLLLFHFLALV,-122.86000061035156
427027,BO_transformed_overlap,4M7L_T,43,198.0,20.78566956520081,LLNYLYLCLAL,-93.63999938964844,0.0,1.9090909090909087,26.6,LLLYLYLCLAL,-118.4800033569336
427225,BO_transformed_overlap,S3F3_A,51,198.0,20.01953959465027,MAFGLKLFHMI,-100.91999816894533,1.1,1.4363636363636365,4.872727272727272,MEFKLNLFHMI,-101.41000366210938
427423,BO_transformed_overlap,S3B3_A,48,198.0,15.22799801826477,WFKFLTLWLLI,-112.91999816894533,1.0,1.718181818181818,28.172727272727272,WFKFLRLWLLI,-120.12999725341795
427621,BO_transformed_overlap,S4G4_A,50,198.0,20.34863948822021,IAFRLVFLLLL,-118.0999984741211,1.0,2.7818181818181817,9.09090909090909,IAFSLVFLLLL,-118.0999984741211
427819,BO_transformed_overlap,S5G5_A,49,198.0,21.037928104400635,DFFCFFFFIWC,-101.0999984741211,-1.0,1.9909090909090912,2.2363636363636363,DFFIFFFKIWW,-104.8499984741211
428017,BO_transformed_overlap,S5F5_A,46,198.0,20.512178659439087,GEFHLEFCLFL,-77.91000366210938,-1.9,1.0636363636363635,19.745454545454542,LEFHLEFCLFL,-114.70999908447266
428215,BO_transformed_overlap,S5G5_A,44,198.0,21.142757415771484,ILRFEQFMPTL,-93.56999969482422,0.0,0.5272727272727273,94.70909090909092,ILHFFSFMPTL,-100.27999877929688
428413,BO_transformed_overlap,S2B2_A,47,198.0,20.29253506660461,CLHLLFLIFLF,-117.6500015258789,0.1,2.8363636363636364,26.6,CLLLLFLIFLF,-119.66000366210938
428611,BO_transformed_overlap,S4D4_A,42,198.0,20.36137247085572,FILKLWFFLLI,-126.5,1.0,2.527272727272728,32.69090909090909,FILDLWFFLLL,-127.75
428809,BO_transformed_overlap,S5E5_A,51,198.0,18.686097145080566,LFFFKLLLKLI,-105.1500015258789,2.0,2.190909090909091,-27.727272727272727,LFFFTLLLWLI,-105.1500015258789
429007,BO_transformed_overlap,S4G4_A,46,198.0,20.94366979598999,IFIFFLFQLLL,-123.08000183105467,0.0,2.9000000000000004,9.09090909090909,LLIFFLFELFL,-124.77999877929688
429205,BO_transformed_overlap,4KI5_M,44,198.0,21.54130268096924,FFLFILFLLLN,-110.16000366210938,0.0,2.8363636363636364,26.6,FFLFILFLLLL,-125.23999786376952
429403,BO_transformed_overlap,S2E2_A,44,198.0,16.412091732025146,FFFHVVLALLR,-109.4000015258789,1.1,2.027272727272728,26.6,FFFHVVFTLLR,-109.41999816894533
429601,BO_transformed_overlap,S5A5_A,42,198.0,21.24844121932984,FFYLHLFVFFF,-117.26000213623048,0.1,2.190909090909091,38.72818181818182,FFLFHLFVFFF,-118.69000244140624
429799,BO_transformed_overlap,S3C3_A,43,198.0,14.473078489303589,ILFLFMPFLLL,-124.37999725341795,0.0,2.927272727272728,84.05454545454546,ILFLFFYFLLL,-126.2699966430664
429997,BO_transformed_overlap,4K3J_A,43,198.0,18.47546672821045,LFDYWFMLLIL,-108.95999908447266,-1.0,1.9545454545454544,28.39090909090909,LFDYWWMLLIL,-120.73999786376952
430195,BO_transformed_overlap,5JZ7_B,42,198.0,22.40567445755005,MWLILLYLLWL,-121.7300033569336,0.0,2.372727272727273,70.56363636363636,MWLILLYLLSL,-121.7300033569336
430393,BO_transformed_overlap,4WV1_F,42,198.0,20.54670262336731,FIWFFFLRLFL,-108.6999969482422,1.0,2.2272727272727275,26.6,FILFFFLALFL,-109.29000091552734
430591,BO_transformed_overlap,5E8E_LH,42,198.0,28.59966278076172,FFFMLLFFLFF,-127.06999969482422,0.0,2.9909090909090907,9.09090909090909,FFFLLLFFLFF,-128.11000061035156
430789,BO_transformed_overlap,1OB1_C,48,198.0,13.175864219665527,WNLCFFSFFVF,-108.41999816894533,0.0,1.7545454545454546,20.30909090909091,WNLIFFSFFVF,-108.70999908447266
430987,BO_transformed_overlap,1ZTX_E,44,198.0,19.04833149909973,YQLLLFNLVLG,-106.5199966430664,0.0,1.5727272727272728,9.09090909090909,YLLLLFILVLG,-109.0199966430664
431185,BO_transformed_overlap,S4B4_A,48,198.0,20.351513862609863,MFLFCFMMMLP,-106.1999969482422,0.0,2.227272727272727,21.363636363636363,MFLFCFMVHLH,-106.5199966430664
431383,BO_transformed_overlap,2JEL_P,51,198.0,11.270175218582152,FNFFHFFRLLA,-78.61000061035156,1.1,1.1090909090909091,-13.999999999999998,FNFFEFFRLLL,-86.33999633789062
431581,BO_transformed_overlap,1OB1_C,44,198.0,14.874993085861206,LQLDFYHWFII,-103.91000366210938,-0.9,0.8909090909090908,70.11,LQLDFYHMFLI,-104.06999969482422
431779,BO_transformed_overlap,2DD8_S,43,198.0,21.68745422363281,LLLARLLTFAL,-123.43000030517578,1.0,2.181818181818182,20.30909090909091,LLLAGLLTFAL,-123.43000030517578
431977,BO_transformed_overlap,4OKV_E,43,198.0,11.96209454536438,FLIFLLFLFLL,-75.12000274658203,0.0,3.5,9.09090909090909,FLLFLLFLFLL,-82.91999816894531
432175,BO_transformed_overlap,2R29_A,42,198.0,20.04931402206421,QIVLQGGMIVI,-92.41000366210938,0.0,1.8,34.50909090909091,MFIMCRLIFIL,-108.25
432373,BO_transformed_overlap,S5E5_A,48,198.0,18.38489961624145,WLVFINLVFRL,-109.6999969482422,1.0,1.9090909090909087,20.30909090909091,WLVFIGLFFKL,-111.37999725341795
432571,BO_transformed_overlap,1WEJ_F,42,198.0,11.25318455696106,HTQTWLFEFHL,-63.970001220703125,-0.8,-0.2272727272727273,-7.063636363636363,HIFAHLLEFHL,-80.61000061035156
432769,BO_transformed_overlap,S5F5_A,43,198.0,15.670279741287231,LELTFTLLLYL,-113.31999969482422,-1.0,1.7636363636363634,20.30909090909091,LKLTFHLLLVL,-114.33000183105467
432967,BO_transformed_overlap,4PP1_A,42,198.0,24.397732734680176,FFLYLYLFLLL,-105.19000244140624,0.0,2.6,9.09090909090909,FFLYLFLFLLL,-106.31999969482422
433165,BO_transformed_overlap,S5A5_A,51,198.0,15.780524015426636,LTIVYTVVIYH,-90.33000183105467,0.1,1.6545454545454543,-1.9818181818181848,LLFICFIIFFF,-118.6999969482422
433363,BO_transformed_overlap,S5B5_A,50,198.0,21.67368173599243,FVFKLVCLIFL,-98.29000091552734,1.0,2.8454545454545457,5.21818181818182,FVFPFVDLIFL,-111.54000091552734
433561,BO_transformed_overlap,5C7X_A,42,198.0,20.86096215248108,FFDLLLLIWLL,-127.6500015258789,-1.0,2.5909090909090917,31.527272727272727,FFDLLLLILLL,-128.9499969482422
433759,BO_transformed_overlap,1H0D_C,44,198.0,15.497380256652832,YLCVHEHLYLV,-93.1500015258789,-0.8,0.8909090909090908,-4.618181818181818,YLCVHSWLVLV,-95.95999908447266
433957,BO_transformed_overlap,S5F5_A,45,198.0,20.387349605560303,TLWFDLPLCLF,-110.37000274658205,-1.0,1.5090909090909093,76.85454545454546,TLWFQLPLCLF,-110.37000274658205
434155,BO_transformed_overlap,2YPV_A,46,198.0,20.196998834609985,FLNLIMTFLLL,-100.22000122070312,0.0,2.4363636363636365,17.69090909090909,FLFLLMSFLLL,-105.23999786376952
434353,BO_transformed_overlap,1FBI_X,45,198.0,12.847177028656006,IFLLLVLFLFF,-97.04000091552734,0.0,3.536363636363636,9.09090909090909,IFLTLVLFLFF,-114.13999938964844
434551,BO_transformed_overlap,2B2X_A,44,198.0,21.646625995635983,MIRFVTTIDHM,-89.02999877929688,0.1,0.6545454545454544,1.3727272727272726,MLHFIVFLTLL,-105.4000015258789
434749,BO_transformed_overlap,S4F4_A,49,198.0,20.752026557922363,LFFMWVFKLSI,-98.2699966430664,1.0,1.9090909090909087,-20.009090909090908,LFFLWVFELWI,-116.5500030517578
434947,BO_transformed_overlap,1NSN_S,44,198.0,16.258044242858887,FGLLLLFWVFL,-101.05999755859376,0.0,2.754545454545455,1.3727272727272726,FGLLLLFWVLL,-101.12000274658205
435145,BO_transformed_overlap,5H35_C,42,198.0,24.98688745498657,CDGRLFLVLFY,-115.26000213623048,0.0,1.2727272727272727,56.23727272727273,KFLELFLVLFF,-133.97999572753906
435343,BO_transformed_overlap,2Q8A_A,42,198.0,32.838398933410645,QFLFLLLLLFL,-118.87000274658205,0.0,2.863636363636364,2.2363636363636363,FFLFFLLLLFL,-128.0399932861328
435541,BO_transformed_overlap,1OB1_C,47,198.0,13.972617387771606,FWLFFFKIFWF,-110.58999633789062,1.0,1.763636363636364,-1.0727272727272723,FWLFFFVIFWF,-110.58999633789062
435739,BO_transformed_overlap,S5E5_A,46,198.0,20.46315050125122,FSFFIAFFILD,-107.4000015258789,-1.0,2.209090909090909,26.6,FQFFIAFFILY,-110.61000061035156
435937,BO_transformed_overlap,S2G2_A,46,198.0,19.95188021659851,FRFMFFRLQML,-88.81999969482422,2.0,0.918181818181818,38.72727272727273,FSFIFLRLLFL,-104.7300033569336
436135,BO_transformed_overlap,S4C4_A,43,198.0,14.876896381378174,WFMSFLHFFLT,-111.31999969482422,0.1,1.3727272727272728,39.60909090909091,WFISFLHFLLT,-112.08999633789062
436333,BO_transformed_overlap,2XWT_C,44,198.0,24.614279985427856,FIFFFVFPILL,-125.6500015258789,0.0,3.0181818181818176,44.10909090909091,FIFFFFFLILL,-134.5
436531,BO_transformed_overlap,5H35_C,44,198.0,21.44480681419373,VLFYLMYSMLV,-127.87000274658205,0.0,2.090909090909091,60.25545454545455,VLFYLMFAMLV,-131.08999633789062
436729,BO_transformed_overlap,S4G4_A,45,198.0,19.9941201210022,LLLFLFLNLFL,-125.2300033569336,0.0,2.863636363636364,9.09090909090909,LLLFLFLSLFF,-125.2300033569336
436927,BO_transformed_overlap,3KJ4_A,43,198.0,23.70511770248413,LFLFFMPFFLL,-124.0500030517578,0.0,2.6818181818181817,66.54545454545455,LFLFFMFKFLL,-124.0500030517578
437125,BO_transformed_overlap,S4C4_A,51,198.0,20.771111965179443,ILFYYIFAMLL,-116.88999938964844,0.0,2.463636363636364,67.45545454545454,ILFYLIFNMLL,-117.69000244140624
437323,BO_transformed_overlap,1KB5_AB,43,198.0,21.08486604690552,LLLNLLDLLFL,-130.1699981689453,-1.0,2.3818181818181823,9.09090909090909,LLLGLLFLLFL,-136.8000030517578
437521,BO_transformed_overlap,1OB1_C,45,198.0,12.714065313339232,LYLLTLLMLDF,-111.12999725341795,-1.0,2.0,2.2363636363636363,LYLLTLLYLDF,-111.12999725341795
437719,BO_transformed_overlap,1NCA_N,44,198.0,30.019728899002075,MFLFLHFLVLI,-126.95999908447266,0.1,2.8181818181818183,-0.3363636363636356,MFLFLHFLVLI,-126.95999908447266
437917,BO_transformed_overlap,S2C2_A,45,198.0,20.814531326293945,LFFLLLLKLPF,-113.26000213623048,1.0,2.3363636363636364,28.67272727272728,LFFLLLLKLFF,-122.23999786376952
438115,BO_transformed_overlap,5MES_A,42,198.0,22.817785501480103,FLIQLFLLLLF,-131.39999389648438,0.0,2.927272727272728,9.09090909090909,FLIFLFLLLLL,-132.0800018310547
438313,BO_transformed_overlap,S2F2_A,49,198.0,19.23188734054565,LFFLRIFIIVI,-104.36000061035156,1.0,3.063636363636364,18.881818181818183,LFFLRIFILVI,-105.33999633789062
438511,BO_transformed_overlap,4QNP_A,44,198.0,30.296182870864868,FLLLLFLLFLL,-134.6199951171875,0.0,3.527272727272727,9.09090909090909,FLLLLFLLFLL,-134.6199951171875
438709,BO_transformed_overlap,S3F3_A,48,198.0,15.09590220451355,WHLNIYLMIQF,-108.7300033569336,0.1,0.809090909090909,63.7090909090909,WHLDIYLMLNF,-109.95999908447266
438907,BO_transformed_overlap,S2D2_A,47,198.0,20.198445558547974,LFLRLLCFLFI,-117.98999786376952,1.0,2.7181818181818183,26.6,LFLILLCFLFI,-119.97000122070312
439105,BO_transformed_overlap,2DD8_S,49,198.0,18.845861434936523,LLFHQLDFQFI,-123.6500015258789,-0.9,0.9636363636363634,-4.618181818181818,LLFHFLQFGFI,-129.02999877929688
439303,BO_transformed_overlap,S3A3_A,42,198.0,20.481406211853027,LFLVDFLILFL,-125.19000244140624,-1.0,2.963636363636364,6.081818181818183,LFLLEFLILFL,-126.88999938964844
439501,BO_transformed_overlap,S4H4_A,46,198.0,20.786603927612305,HMFNWLHIMLG,-73.55000305175781,0.2,0.6818181818181818,50.82727272727272,MMLTLFHFFLK,-98.12000274658205
439699,BO_transformed_overlap,S5D5_A,44,198.0,20.07819151878357,FYLMIDFLDLF,-110.77999877929688,-2.0,1.6272727272727274,31.87363636363636,FYLMIDFLDLF,-110.77999877929688
439897,BO_transformed_overlap,S3B3_A,45,198.0,15.17536997795105,FPLMLKLFNFL,-122.75,1.0,1.5,-2.4999999999999982,FFLMLKLFNFL,-125.18000030517578
440095,BO_transformed_overlap,1S78_B,50,198.0,52.14745831489563,FFFWFLMLLFS,-131.42999267578125,0.0,2.327272727272727,9.09090909090909,FFFWFLMLLFL,-142.19000244140625
440293,BO_transformed_overlap,2WUC_I,42,198.0,26.29300308227539,QILIWSFMLIF,-111.12000274658205,0.0,2.1272727272727274,26.6,HILIWKLMLIF,-111.58999633789062
440491,BO_transformed_overlap,3R08_E,42,198.0,19.23486304283142,FFWCFELAFFL,-102.0,-1.0,1.9545454545454548,9.09090909090909,FFWLFELCFFL,-104.44000244140624
440689,BO_transformed_overlap,S3E3_A,51,198.0,15.319953441619871,FFLLQVLMFFL,-115.0,0.0,2.636363636363636,31.872727272727275,FFLLMFLLFLL,-117.76000213623048
440887,BO_transformed_overlap,S3H3_A,42,198.0,20.96179914474488,WFKMLILFKFT,-86.4800033569336,2.0,1.181818181818182,28.909090909090907,WFSMLILFAFT,-86.4800033569336
441085,BO_transformed_overlap,1WEJ_F,45,198.0,12.1780104637146,FDLKLLLFDFF,-89.02999877929688,-1.0,1.4090909090909092,9.236363636363636,FSLKLLLFDFF,-89.19000244140625
441283,BO_transformed_overlap,4H88_A,44,198.0,18.1916139125824,VLFLIMLLYLL,-123.73999786376952,0.0,3.1727272727272724,9.09090909090909,VLFLIMLLFLL,-125.41000366210938
441481,BO_transformed_overlap,S3D3_A,49,198.0,15.441242933273315,LFLQFIFLFLV,-121.48999786376952,0.0,2.872727272727273,31.872727272727275,LFLYFIFFFLV,-121.52999877929688
441679,BO_transformed_overlap,S2F2_A,45,198.0,20.03971910476685,LYLVCLLAFTL,-104.62999725341795,0.0,2.572727272727273,26.6,LYLVCLLWFHL,-104.62999725341795
441877,BO_transformed_overlap,1H0D_C,50,198.0,13.663905143737791,LCFNLMKLFRC,-75.45999908447266,2.0,1.0909090909090908,1.3727272727272726,LMFNLCKLFYL,-94.31999969482422
442075,BO_transformed_overlap,1OAZ_A,42,198.0,20.952462911605835,LFFPFLLFLFL,-113.88999938964844,0.0,2.854545454545455,44.10909090909091,FFLLLLLFLFL,-126.81999969482422
442273,BO_transformed_overlap,2WUC_I,43,198.0,20.79456043243408,LFLWFYFLWLA,-116.8499984741211,0.0,2.027272727272728,93.00090909090908,LFLWFCFLWLA,-116.8499984741211
442471,BO_transformed_overlap,S3F3_A,45,198.0,14.898371934890749,LVLFIELWLFK,-97.11000061035156,0.0,1.927272727272728,68.11818181818182,LYLFIELWLFQ,-97.4000015258789
442669,BO_transformed_overlap,S3D3_A,44,198.0,20.19210624694824,FLLLPMLLLLI,-126.16000366210938,0.0,3.1090909090909093,19.745454545454542,FLLLEMLLLLL,-126.87999725341795
442867,BO_transformed_overlap,3TT1_A,43,198.0,32.3573477268219,LFLLLLMLLLL,-164.8300018310547,0.0,3.536363636363636,9.09090909090909,LFLLLLHLLLL,-164.8300018310547
443065,BO_transformed_overlap,S4E4_A,44,198.0,17.76981210708618,YLFTILFLLNL,-107.91999816894533,0.0,2.145454545454545,26.6,YLFQILFLLNL,-107.91999816894533
443263,BO_transformed_overlap,3V6O_A,43,198.0,18.067087650299072,FLFMFSLQFLL,-124.69000244140624,0.0,2.1818181818181817,31.872727272727275,FLFMFSLFFLL,-127.97000122070312
443461,BO_transformed_overlap,3CVH_ABC,42,198.0,37.282390117645264,FFTVLFIMNLN,-112.11000061035156,0.0,1.718181818181818,9.09090909090909,FFTVLFIMNLI,-117.19000244140624
443659,BO_transformed_overlap,2DD8_S,51,198.0,19.85456681251526,LFYFKFHIFIF,-127.1999969482422,1.1,1.6727272727272726,65.00999999999999,LFYFKFWIFIF,-129.63999938964844
443857,BO_transformed_overlap,1S78_B,42,198.0,47.13090920448303,FFLRLLFLLFL,-140.63999938964844,1.0,2.681818181818182,26.6,FFLHLLFLLFL,-141.6699981689453
444055,BO_transformed_overlap,2VXT_I,42,198.0,21.52268958091736,FFFMWFEWLFL,-111.51000213623048,-1.0,1.6545454545454543,6.6454545454545455,FFFMWFEWLFL,-111.51000213623048
444253,BO_transformed_overlap,S4D4_A,43,198.0,14.046628713607788,WIFFLWCLWAL,-110.87999725341795,0.0,2.1,55.99090909090909,WLFFLVCLFFL,-117.30999755859376
444451,BO_transformed_overlap,S2G2_A,45,198.0,20.059224128723145,HWCLVLGDLLF,-76.56999969482422,-0.9,1.518181818181818,23.981818181818184,DWCLVLADLLL,-102.56999969482422
444649,BO_transformed_overlap,S4G4_A,48,198.0,14.680748462677002,FFWFYLLVFFL,-121.8499984741211,0.0,2.490909090909091,38.72818181818182,FFWFYFLVFFL,-121.9499969482422
444847,BO_transformed_overlap,4IJ3_A,42,198.0,27.337644577026367,FFLCFLQLLHL,-112.7300033569336,0.1,2.1090909090909093,38.72727272727273,FFLCFLYLLVL,-112.7300033569336
445045,BO_transformed_overlap,5DMI_A,44,198.0,21.138818502426147,FLWNLHFLKFL,-109.05999755859376,1.1,1.1,24.690909090909088,FLWPLVFLGFL,-109.5199966430664
445243,BO_transformed_overlap,S4E4_A,47,198.0,19.85859441757202,LFLNLLFFLDF,-113.70999908447266,-1.0,2.1090909090909093,2.2363636363636363,LFLDLLFFLDF,-113.70999908447266
445441,BO_transformed_overlap,S3C3_A,44,198.0,20.87491035461425,ILLFRAFLLLL,-94.5199966430664,1.0,2.745454545454546,26.6,ILLFRFFLLLL,-125.41999816894533
445639,BO_transformed_overlap,1FBI_X,46,198.0,15.23574686050415,LFIFRVFKFFL,-109.31999969482422,2.0,1.9909090909090907,-4.572727272727272,LFIFFVFAFFL,-114.6500015258789
445837,BO_transformed_overlap,S2B2_A,46,198.0,19.886067867279053,MMIVMMFFRLC,-108.79000091552734,1.0,2.1545454545454548,-3.8636363636363633,FEFFIFFFVLL,-117.41999816894533
446035,BO_transformed_overlap,1H0D_C,46,198.0,14.650742769241331,EFMLCFFLLCL,-86.62999725341797,-1.0,2.454545454545455,26.6,FFWLKFFLLCL,-90.36000061035156
446233,BO_transformed_overlap,3JBQ_B,43,198.0,24.921692848205566,LVIGLLFLLIW,-119.37000274658205,0.0,3.063636363636364,9.09090909090909,LVLCLLFLLFL,-124.08000183105467
446431,BO_transformed_overlap,S4D4_A,47,198.0,20.20384693145752,LFMMFSIDLIF,-122.80999755859376,-1.0,2.227272727272727,6.472727272727273,LFMMFYIDLIF,-123.94000244140624
446629,BO_transformed_overlap,1S78_B,45,198.0,47.25293564796448,VIFMILWWLLL,-134.5800018310547,0.0,2.8454545454545457,59.345454545454544,VILLILWWFLL,-138.0
446827,BO_transformed_overlap,S2A2_A,48,198.0,19.818543910980225,WFLFFTMFWLK,-89.33000183105469,1.0,1.2999999999999998,12.59090909090909,WFLFFFMFWLK,-117.36000061035156
447025,BO_transformed_overlap,3HI6_A,43,198.0,16.864678144454956,LFLLFLFHLNL,-131.16000366210938,0.1,2.2272727272727275,9.09090909090909,LFLLFLFSLEL,-131.16000366210938
447223,BO_transformed_overlap,2B2X_A,42,198.0,23.252051830291748,MFFALFLIFQL,-105.91999816894533,0.0,2.481818181818182,9.09090909090909,MFFYLLLIFPL,-106.22000122070312
447421,BO_transformed_overlap,3R1G_B,43,198.0,28.84637904167176,LILFFVWQMFL,-123.2300033569336,0.0,2.363636363636364,26.6,LILFFVWFMFL,-149.69000244140625
447619,BO_transformed_overlap,2UZI_R,44,198.0,21.82339859008789,FFCFEWLFQLL,-84.75,-1.0,1.5636363636363635,6.6454545454545455,FFCFIWLFSLL,-119.37000274658205
447817,BO_transformed_overlap,4R9Y_D,42,198.0,18.06244683265686,FFFIGFLFIFV,-85.38999938964844,0.0,3.036363636363636,9.09090909090909,FFFIFLFFIFV,-121.51000213623048
448015,BO_transformed_overlap,5C7X_A,44,198.0,17.48426127433777,MLLWIVFYEFL,-100.8000030517578,-1.0,1.9909090909090912,45.68272727272727,MLLWIVFLQFL,-123.26000213623048
448213,BO_transformed_overlap,4Hj0_A,43,198.0,14.327309846878052,FMDCFLMLLLI,-96.27999877929688,-1.0,2.5545454545454547,9.09090909090909,FMDEFLMLLLI,-96.27999877929688
448411,BO_transformed_overlap,3KR3_D,44,198.0,12.893102407455444,FIFFLLLLLYL,-87.12999725341797,0.0,3.127272727272727,9.09090909090909,FLFFLLLLLYL,-87.44999694824219
448609,BO_transformed_overlap,S5C5_A,46,198.0,20.35004496574402,EQLFQLMCLML,-94.43000030517578,-1.0,1.2545454545454542,44.10909090909091,FNLFKLMCLML,-108.9800033569336
448807,BO_transformed_overlap,3L5X_A,43,198.0,13.09388518333435,HLIELLKFAFL,-90.43000030517578,0.0999999999999999,1.5,41.31818181818181,WLIDLLKFGLL,-91.69000244140624
449005,BO_transformed_overlap,S5E5_A,50,198.0,18.90549302101136,FPLVWWYFFFI,-109.55999755859376,0.0,1.7272727272727273,26.6,FSLVWWYLFFI,-109.70999908447266
449203,BO_transformed_overlap,2B2X_A,45,198.0,23.2293508052826,RFHFLLCLCLY,-87.0999984741211,1.1,1.5272727272727271,34.68181818181819,LFELLLCFCLY,-106.63999938964844
449401,BO_transformed_overlap,3SKJ_E,42,198.0,24.192086458206177,LLLFLFLLLWL,-120.45999908447266,0.0,3.190909090909091,41.83636363636363,LLLFLFLLLLL,-121.05999755859376
449599,BO_transformed_overlap,4HJ0_B,43,198.0,13.23038125038147,LSLILHFFLIL,-102.13999938964844,0.1,2.690909090909092,34.68181818181819,LLLILHFFLIL,-106.73999786376952
449797,BO_transformed_overlap,S2D2_A,50,198.0,19.886486291885376,FFFYLLQLLFL,-117.27999877929688,0.0,2.309090909090909,68.36454545454545,FFFYLLYLLFL,-118.58999633789062
449995,BO_transformed_overlap,S4C4_A,49,198.0,20.309642791748047,LIIEFLLLMCL,-119.08999633789062,-1.0,2.8818181818181823,66.54545454545455,LFISFLLFMCL,-119.62000274658205
450193,BO_transformed_overlap,1QFW_AB,44,198.0,24.654210329055783,FFLIIFFLILF,-115.8499984741211,0.0,3.536363636363636,26.6,LFFAIFFLILF,-115.8499984741211
450391,BO_transformed_overlap,S5G5_A,50,198.0,21.910983324050903,MLCIFFAFCFI,-99.87000274658205,0.0,2.972727272727273,9.09090909090909,MLCIFFEFCFI,-99.87000274658205
450589,BO_transformed_overlap,S2B2_A,49,198.0,19.79057192802429,VFLFFLLFFNL,-118.62000274658205,0.0,2.7181818181818187,9.09090909090909,IFLFFLLFFNL,-119.16000366210938
450787,BO_transformed_overlap,2Q8A_A,44,198.0,28.53198790550232,LFFLPLFLLLL,-120.61000061035156,0.0,3.036363636363636,26.6,LFFLFLFLLLL,-128.6199951171875
450985,BO_transformed_overlap,3MJ9_A,43,198.0,22.64144921302796,QMWWVLGLQLL,-108.75,0.0,1.1,31.009090909090908,LWYFLLGFCFL,-119.01000213623048
451183,BO_transformed_overlap,S2G2_A,43,198.0,13.951882123947144,LDLKFFTLCLC,-99.8499984741211,0.0,1.6090909090909091,18.881818181818183,LDLKFLHLCLC,-100.0
451381,BO_transformed_overlap,5IKC_M,43,198.0,12.776423215866089,FLAFFEFGARV,-72.69999694824219,0.0,1.3090909090909093,1.3727272727272726,FLAFFEFGLRV,-93.22000122070312
451579,BO_transformed_overlap,S5A5_A,48,198.0,21.71577453613281,YFLLLFLPFDI,-103.70999908447266,-1.0,1.9727272727272729,55.32727272727273,YFLLLWLPFDI,-116.86000061035156
451777,BO_transformed_overlap,S2E2_A,43,198.0,13.88581895828247,LLMPFLLFLQL,-94.55999755859376,0.0,2.290909090909091,96.1818181818182,LLMPFLLFLRL,-112.9800033569336
451975,BO_transformed_overlap,3VRL_C,44,198.0,11.922633171081545,MIFYMVIVMII,-101.13999938964844,0.0,3.0545454545454542,70.95545454545454,FLLSFFFLMLI,-110.36000061035156
452173,BO_transformed_overlap,5C7X_A,43,198.0,14.70696759223938,LLLYLLWFGLL,-126.69000244140624,0.0,2.436363636363637,30.618181818181817,LLLYLLWFQLL,-126.69000244140624
452371,BO_transformed_overlap,3RAJ_A,50,198.0,20.368574619293213,CFFSILVLMIW,-114.8499984741211,0.0,2.645454545454545,26.6,CFFHILVLMIW,-115.79000091552734
452569,BO_transformed_overlap,5L0Q_A,42,198.0,30.04970121383667,LFISLHLHFFR,-95.23999786376952,1.2,1.1454545454545455,-0.3363636363636356,LFIILHLHFFR,-116.88999938964844
452767,BO_transformed_overlap,S2G2_A,42,198.0,20.029411554336548,WWIMGTPCAID,-71.87000274658203,-1.0,0.6545454545454544,-5.481818181818182,FWLDALAFCIY,-102.7300033569336
452965,BO_transformed_overlap,3MJ9_A,42,198.0,28.37663054466248,RFLMFSFIFML,-115.77999877929688,1.0,1.9818181818181813,9.09090909090909,RFLMFALIFMF,-116.08000183105467
453163,BO_transformed_overlap,S4H4_A,42,198.0,20.65486741065979,FYLDLTWNVFI,-98.43000030517578,-1.0,1.0909090909090908,36.28272727272727,FYLDLTWMVFI,-102.18000030517578
453361,BO_transformed_overlap,5IKC_M,42,198.0,19.008992433547974,FIRLVFFELSL,-100.83999633789062,0.0,1.7909090909090912,9.09090909090909,FIQLWLLELYL,-102.4000015258789
453559,BO_transformed_overlap,S5F5_A,48,198.0,15.761497735977173,AYAQVSITMHF,-94.5500030517578,0.1,0.6818181818181818,66.4090909090909,LFMYIRLTLGF,-111.58999633789062
453757,BO_transformed_overlap,1ADQ_A,48,198.0,22.82264804840088,VFEFIFPCKLV,-107.6500015258789,0.0,1.6909090909090911,12.02727272727273,VFEFIFPCSLV,-107.6500015258789
453955,BO_transformed_overlap,3NCY_A,43,198.0,32.84130620956421,LLFLLFFLLLL,-171.97000122070312,0.0,3.527272727272727,9.09090909090909,LLLLLFFLLLL,-172.0500030517578
454153,BO_transformed_overlap,2JEL_P,45,198.0,10.620641231536863,WFLILLMLILF,-81.41999816894531,0.0,3.145454545454545,44.10909090909091,WFLILLTLILF,-81.41999816894531
454351,BO_transformed_overlap,S5E5_A,49,198.0,18.7974112033844,LKLFFNLQLFI,-110.41999816894533,1.0,1.563636363636364,23.290909090909093,LKLFFNLFLFI,-114.23999786376952
454549,BO_transformed_overlap,3RKD_A,42,198.0,21.63304829597473,FFLVLLLFIFL,-96.47000122070312,0.0,3.536363636363636,9.09090909090909,FFLMLLFFIFL,-96.47000122070312
454747,BO_transformed_overlap,4K24_A,42,198.0,22.850664854049683,CFLYLFWFLEF,-100.54000091552734,-1.0,1.7636363636363634,9.09090909090909,CFLYLFWFLEL,-100.62000274658205
454945,BO_transformed_overlap,S3C3_A,48,198.0,15.103091716766356,CLLFIFTFFIF,-123.2300033569336,0.0,2.9454545454545453,37.81818181818182,CLLFIFTFFLF,-124.27999877929688
455143,BO_transformed_overlap,3NH7_A,43,198.0,14.000882863998411,WLIRWLCFCVW,-101.2300033569336,1.0,1.5363636363636366,76.74545454545455,WLIRWLVFCMM,-101.95999908447266
455341,BO_transformed_overlap,S4C4_A,48,198.0,20.225255727767944,FCLFWHLFIII,-118.55999755859376,0.1,2.536363636363636,48.127272727272725,FCLFWELFFFI,-119.37999725341795
455539,BO_transformed_overlap,4YPG_C,44,198.0,17.90447497367859,DLLLIVLFDLM,-98.37000274658205,-2.0,2.309090909090909,12.59090909090909,DLLLIVLFLLM,-100.11000061035156
455737,BO_transformed_overlap,S2B2_A,48,198.0,19.378899812698364,CYIVIYFFNFM,-107.4499969482422,0.0,1.8090909090909089,-12.29090909090909,CLLIFFLFICW,-114.97000122070312
455935,BO_transformed_overlap,3MJ9_A,44,198.0,28.551613807678223,DIFLLTFFLMV,-111.98999786376952,-1.0,2.381818181818182,20.30909090909091,HIFLLHFFLMW,-113.4000015258789
456133,BO_transformed_overlap,S4A4_A,43,198.0,14.111430644989014,WFLHFMFILFL,-117.66999816894533,0.1,2.263636363636364,17.172727272727272,LLFDFMFFLFL,-137.8800048828125
456331,BO_transformed_overlap,3RAJ_A,44,198.0,19.20924401283264,MFFLVMFLMLL,-118.86000061035156,0.0,3.0454545454545454,9.09090909090909,MFFLVMFLMLL,-118.86000061035156
456529,BO_transformed_overlap,2R0K_A,44,198.0,25.983381748199463,FIFLIWFLPLL,-120.12000274658205,0.0,2.7363636363636363,26.6,FIFLIWFLQLF,-120.18000030517578
456727,BO_transformed_overlap,3RVV_A,44,198.0,24.342747688293457,MFLLVFLYILL,-121.83000183105467,0.0,3.0818181818181816,26.6,MFLLHFLYILL,-121.83000183105467
456925,BO_transformed_overlap,S3C3_A,51,198.0,15.075246810913086,LLFFRLFFFLI,-125.83000183105467,1.0,2.6545454545454548,9.09090909090909,LLLFNLLFFLI,-126.05999755859376
457123,BO_transformed_overlap,3VRL_C,51,198.0,12.41565442085266,LFFFLFIMPLI,-102.5999984741211,0.0,2.9,49.03636363636363,LFFFLFVMPLI,-115.4499969482422
457321,BO_transformed_overlap,5C0N_A,42,198.0,20.84533834457397,LLLQRILFFIF,-110.16000366210938,1.0,2.2363636363636363,56.23636363636364,LLLLNILFFIF,-116.01000213623048
457519,BO_transformed_overlap,3BN9_A,43,198.0,21.29340076446533,LFIFLWRFLCL,-121.6999969482422,1.0,2.290909090909091,48.127272727272725,LFIFLWRFLLL,-123.23999786376952
457717,BO_transformed_overlap,2R4R_A,42,198.0,28.635708332061768,FFLMLLNVILL,-130.07000732421875,0.0,2.881818181818182,26.6,FFLMLLYVILL,-130.07000732421875
457915,BO_transformed_overlap,5B8C_C,44,198.0,20.16170072555542,LLLFFVFFILL,-121.93000030517578,0.0,3.536363636363636,26.6,LLLFLWFFILL,-122.4800033569336
458113,BO_transformed_overlap,S5D5_A,49,198.0,20.467334985733032,LFFLIFWWWHY,-91.29000091552734,0.1,1.2090909090909094,70.56363636363636,LFLLFLFLMCM,-111.2699966430664
458311,BO_transformed_overlap,1TQB_A,45,198.0,20.806645393371586,FFLLLELFILL,-101.83000183105467,-1.0,2.927272727272728,26.6,LFLFLLLFLLL,-131.58999633789062
458509,BO_transformed_overlap,4Hj0_A,44,198.0,18.734614610672,ELMLIFFFGLI,-79.51000213623047,-1.0,2.436363636363637,9.09090909090909,ELHLIFFFGLI,-97.12000274658205
458707,BO_transformed_overlap,S4A4_A,49,198.0,20.79267692565918,LFLGVCFWIIL,-130.3300018310547,0.0,2.854545454545455,26.6,LFLQFCLWIIL,-133.52000427246094
458905,BO_transformed_overlap,1ADQ_A,44,198.0,21.28672790527344,MFYMFFFLLLI,-109.1500015258789,0.0,2.690909090909091,78.67363636363636,MFPCFFFLLLI,-109.1500015258789
459103,BO_transformed_overlap,4HC1_B,43,198.0,21.262017250061035,FLLFLALCLDL,-115.76000213623048,-1.0,2.6545454545454548,26.6,FLLFLMLGLLL,-120.08000183105467
459301,BO_transformed_overlap,1WEJ_F,46,198.0,15.54135513305664,FFIFLFNFLRL,-87.94999694824219,1.0,1.9909090909090912,12.936363636363636,FFIFLFIFLLL,-87.94999694824219
459499,BO_transformed_overlap,1H0D_C,42,198.0,16.543323040008545,MIGLFEDISIM,-87.5,-2.0,1.4272727272727277,26.6,MIGLFEWISIM,-95.44000244140624
459697,BO_transformed_overlap,3SKJ_E,43,198.0,18.768062114715576,VLLFLLLLLFL,-118.9000015258789,0.0,3.6545454545454543,9.09090909090909,LLLFLLLLLFL,-121.05999755859376
459895,BO_transformed_overlap,5E8E_LH,44,198.0,28.33667278289795,FLLLILFLILI,-126.66999816894533,0.0,3.809090909090909,44.10909090909091,FLLLILFLILI,-126.66999816894533
460093,BO_transformed_overlap,3CVH_ABC,43,198.0,31.30191683769226,GLGLLLFFLIA,-116.31999969482422,0.0,2.7363636363636363,9.09090909090909,GLKLLLFFLLA,-116.86000061035156
460291,BO_transformed_overlap,S2H2_A,50,198.0,19.83191680908203,MCFEFIKFFVL,-92.66999816894533,0.0,1.8818181818181816,1.3727272727272726,MCFEFIQFFIL,-92.66999816894533
460489,BO_transformed_overlap,3NPS_A,43,198.0,19.22058844566345,WLWEVHKFFRL,-101.97000122070312,1.1,0.0454545454545453,63.36363636363635,LLLRLMLLLRL,-130.50999450683594
460687,BO_transformed_overlap,3KS0_J,42,198.0,27.91486382484436,FPLCLHLVLFL,-113.66999816894533,0.1,2.4090909090909096,44.10909090909091,FPLKLHLVLFL,-113.66999816894533
460885,BO_transformed_overlap,1TQB_A,42,198.0,20.62283205986023,IWQYFIFFTFF,-118.44000244140624,0.0,1.5090909090909093,13.454545454545457,FFLLLLLFLFL,-131.49000549316406
461083,BO_transformed_overlap,3RAJ_A,43,198.0,22.13606286048889,HLLLLLDLLLL,-116.47000122070312,-0.9,2.5000000000000004,9.09090909090909,HLLLLLTLLLL,-116.47000122070312
461281,BO_transformed_overlap,S5A5_A,46,198.0,20.491110801696777,VWLFCMFRLTL,-116.41999816894533,1.0,1.7727272727272727,49.94545454545454,VWLFCMFLLNL,-118.93000030517578
461479,BO_transformed_overlap,3L95_X,43,198.0,22.57477569580078,FLLFFICLLFL,-120.97000122070312,0.0,3.3818181818181814,26.6,FLLFLICLLFL,-121.1500015258789
461677,BO_transformed_overlap,5TZ2_C,43,198.0,11.9787757396698,LGFWFEVIHLV,-83.7300033569336,-0.9,1.6454545454545453,20.30909090909091,LGFWFEVILLV,-103.58000183105467
461875,BO_transformed_overlap,S4B4_A,51,198.0,20.27247309684753,FLWLFILNLFF,-112.11000061035156,0.0,2.4090909090909096,59.345454545454544,FLLLFILKLFF,-112.11000061035156
462073,BO_transformed_overlap,1FSK_A,42,198.0,21.306419610977173,FKIMTFLLLAF,-80.72000122070312,1.0,2.1272727272727274,-3.6909090909090896,FKIMLFLLLAF,-100.30999755859376
462271,BO_transformed_overlap,2DD8_S,47,198.0,18.326982021331787,IFAHLYVFVFL,-99.9800033569336,0.1,2.381818181818182,1.3727272727272726,IFAHLYVYVFL,-118.76000213623048
462469,BO_transformed_overlap,4H88_A,42,198.0,21.496328115463257,FNLIILLFLTL,-117.4499969482422,0.0,2.672727272727273,26.6,FFLIILLFLTL,-124.16000366210938
462667,BO_transformed_overlap,4ZFO_F,43,198.0,10.559894323349,LFLFLRLFELL,-96.16999816894533,0.0,2.1090909090909093,26.6,LFLFLPLFQLL,-96.16999816894533
462865,BO_transformed_overlap,S2B2_A,43,198.0,13.94299292564392,LLFNFLLFILL,-119.81999969482422,0.0,2.927272727272728,12.936363636363636,LLFPFLLFILL,-119.81999969482422
463063,BO_transformed_overlap,4KXZ_E,43,198.0,15.266485691070557,LLLYLLLLFFL,-146.39999389648438,0.0,3.1545454545454548,9.09090909090909,LLLYLLLLFLL,-146.6199951171875
463261,BO_transformed_overlap,2Q8A_A,43,198.0,26.69065833091736,FFLFLLELFFL,-115.86000061035156,-1.0,2.681818181818182,9.09090909090909,LFLLLLFLFLL,-128.44000244140625
463459,BO_transformed_overlap,5E8D_A,44,198.0,14.2320454120636,MIFYIMFLILI,-88.22000122070312,0.0,3.063636363636364,56.23727272727273,MIFYIFFLILI,-88.22000122070312
463657,BO_transformed_overlap,5JW4_A,42,198.0,33.666231870651245,LFLILEFLGFF,-140.13999938964844,-1.0,2.454545454545455,26.6,LFLILIFLLFF,-143.2899932861328
463855,BO_transformed_overlap,2FD6_AU,43,198.0,31.564502954483032,LLLLLILLFLV,-142.5500030517578,0.0,3.809090909090909,26.6,LLLLLILLFLL,-144.6999969482422
464053,BO_transformed_overlap,S4F4_A,51,198.0,14.799749374389648,LFYYCVFTFLF,-115.4499969482422,0.0,2.0181818181818185,54.31,LFIYCVFTFLF,-116.62999725341795
464251,BO_transformed_overlap,1YJD_C,46,198.0,19.542861223220825,GLAMNNIIYLL,-85.12999725341797,0.0,1.4,49.03636363636363,VLLFNSFLYFL,-102.31999969482422
464449,BO_transformed_overlap,2JEL_P,49,198.0,11.556717157363892,LFFLSFLDLWF,-82.94999694824219,-1.0,1.9272727272727277,30.618181818181817,LFFLSFLELWF,-82.94999694824219
464647,BO_transformed_overlap,S3G3_A,42,198.0,20.50545692443848,HFILLIFELPF,-106.0999984741211,-0.9,1.8636363636363635,52.1909090909091,HFILLIFHLGF,-106.0999984741211
464845,BO_transformed_overlap,5DO2_B,44,198.0,24.15807819366455,VLFLIFILTLF,-96.94000244140624,0.0,3.2818181818181817,26.6,VLFLIFILMLL,-119.91999816894533
465043,BO_transformed_overlap,4ZFO_F,44,198.0,11.671804666519163,FLDFIPIFYVF,-92.66999816894533,-1.0,1.9818181818181813,29.25545454545454,FLTFIAIFYVF,-92.66999816894533
465241,BO_transformed_overlap,3DVG_XY,43,198.0,16.965644121170044,RVFFLRFALFL,-117.12999725341795,2.0,1.781818181818182,26.6,RLFFLRFALFL,-120.9000015258789
465439,BO_transformed_overlap,S3B3_A,43,198.0,15.363262176513672,LLYFFIFFILL,-117.69000244140624,0.0,3.1,26.6,LLLPFFFFFLL,-119.41000366210938
465637,BO_transformed_overlap,S5F5_A,47,198.0,20.331970930099487,FFIILCLRFPL,-90.37000274658205,1.0,2.290909090909091,79.12727272727273,FFIILNLRFPL,-115.31999969482422
465835,BO_transformed_overlap,3B9K_A,42,198.0,22.434802532196045,FFLCLHFCLFL,-129.52999877929688,0.1,2.563636363636364,34.68181818181819,FFLYLHFCLFL,-129.8800048828125
466033,BO_transformed_overlap,1RJL_C,47,198.0,18.91858410835266,FLLFLFLLKFF,-90.5199966430664,1.0,2.645454545454546,1.3727272727272726,FLLFLLLLLFF,-96.94000244140624
466231,BO_transformed_overlap,5TZ2_C,44,198.0,17.05629014968872,LSLYFECDLYI,-96.47000122070312,-2.0,0.981818181818182,66.54545454545455,LSLYFECDLYI,-96.47000122070312
466429,BO_transformed_overlap,S4E4_A,42,198.0,20.0904552936554,FFFALPLLFGL,-110.6999969482422,0.0,2.3818181818181823,26.6,FFLSLFLLFGL,-113.86000061035156
466627,BO_transformed_overlap,4H88_A,43,198.0,15.361139059066772,VLLLFLVLFLL,-127.80999755859376,0.0,3.6909090909090905,9.09090909090909,VLLLFLVLLLL,-128.0
466825,BO_transformed_overlap,1YJD_C,45,198.0,20.054659605026245,MMLLSELLIHF,-86.66000366210938,-0.9,1.7090909090909092,25.772727272727277,MMLLSELLIFF,-101.98999786376952
467023,BO_transformed_overlap,3JBQ_B,44,198.0,25.60863661766052,ILWFITFMLLW,-105.56999969482422,0.0,2.309090909090909,80.87272727272727,ILFFIRFMLLW,-115.05999755859376
467221,BO_transformed_overlap,1NSN_S,42,198.0,15.735678434371948,LFLGLLFFLEL,-105.0,-1.0,2.481818181818182,9.09090909090909,LFLWLLFFLWL,-105.0
467419,BO_transformed_overlap,2IH3_C,45,198.0,13.448426246643066,VKFLFLWFFIL,-112.6500015258789,1.0,2.409090909090909,45.50909090909091,VKFLFLWFFLL,-112.9800033569336
467617,BO_transformed_overlap,S4G4_A,44,198.0,19.5832302570343,FLLYLIFFWLI,-122.45999908447266,0.0,2.763636363636364,20.30909090909091,FLLTLLFFWLI,-122.86000061035156
467815,BO_transformed_overlap,3RVV_A,43,198.0,18.482733011245728,LMLFFVCLLFF,-123.5199966430664,0.0,3.1818181818181817,26.6,LMLFFLCLLFF,-126.31999969482422
468013,BO_transformed_overlap,5L0Q_A,44,198.0,29.239753484725952,SHFLLYMLHLM,-93.06999969482422,0.2,1.2090909090909092,39.60909090909091,SLFLLYMLHLM,-117.16999816894533
468211,BO_transformed_overlap,1YJD_C,47,198.0,19.65926194190979,YFCLLNHFFIL,-98.98999786376952,0.1,1.7090909090909092,34.68181818181819,MFCLLAHFLIL,-100.68000030517578
468409,BO_transformed_overlap,S2C2_A,47,198.0,19.9618079662323,FFFLFYLILWF,-112.9499969482422,0.0,2.5181818181818185,77.76454545454546,FFELFYLILWF,-127.37000274658205
468607,BO_transformed_overlap,S2E2_A,46,198.0,19.986133813858032,LYVIGFFELLR,-107.62999725341795,0.0,1.4545454545454546,26.6,FYFIGFFNLLT,-110.31999969482422
468805,BO_transformed_overlap,S2E2_A,42,198.0,20.19900774955749,FWLPFILKEIL,-108.88999938964844,0.0,1.4636363636363634,100.13636363636364,FWFPFIFPRIL,-108.88999938964844
469003,BO_transformed_overlap,1ADQ_A,46,198.0,23.479443550109863,MLLPLLAFLLL,-104.63999938964844,0.0,2.863636363636364,26.6,MLLLLLFFLLL,-110.58000183105467
469201,BO_transformed_overlap,3Q3G_E,43,198.0,17.150822162628174,LGFYFVVFILV,-117.18000030517578,0.0,2.8545454545454545,56.23727272727273,LDFYFVVFILV,-117.18000030517578
469399,BO_transformed_overlap,S5C5_A,49,198.0,20.08255362510681,LGCLELMLIFS,-110.22000122070312,-1.0,2.018181818181818,26.6,LNCLNLMLIFT,-110.88999938964844
469597,BO_transformed_overlap,S2F2_A,50,198.0,20.25709271430969,IWIWFILLFFF,-104.20999908447266,0.0,2.772727272727273,26.6,IDIWFIWLFWF,-104.20999908447266
469795,BO_transformed_overlap,3GI9_C,42,198.0,37.48236584663391,FFLLLFNFLFF,-140.85000610351562,0.0,2.5909090909090917,-4.572727272727272,FFLLLFLFLFF,-158.35000610351562
469993,BO_transformed_overlap,S2D2_A,45,198.0,20.43689250946045,YFLIILLWFFL,-116.30999755859376,0.0,2.763636363636364,48.127272727272725,YFLFILLWFFL,-117.11000061035156
470191,BO_transformed_overlap,S3H3_A,49,198.0,19.3612277507782,HTLDMLCFLQI,-84.83000183105469,-0.9,1.1090909090909091,31.872727272727275,HTLDMLCFLQI,-84.83000183105469
470389,BO_transformed_overlap,S2A2_A,51,198.0,19.882440328598022,LLMLCFGTFLM,-116.55999755859376,0.0,2.363636363636364,12.59090909090909,LLMLCFWNFLM,-119.7300033569336
470587,BO_transformed_overlap,3KR3_D,42,198.0,18.41456365585327,NNFYLLLVIRF,-85.11000061035156,1.0,1.1727272727272726,25.064545454545453,MNLYLLLVLRF,-90.54000091552734
470785,BO_transformed_overlap,S3D3_A,42,198.0,20.47037672996521,FLLIQFLFFFF,-127.86000061035156,0.0,2.6545454545454548,2.2363636363636363,FLLIDFLFFFF,-127.86000061035156
470983,BO_transformed_overlap,S3A3_A,44,198.0,20.09295916557312,LKLLWLYLPLI,-118.68000030517578,1.0,1.7818181818181815,43.90909090909091,LALLILYLPLI,-120.26000213623048
471181,BO_transformed_overlap,5EPM_C,44,198.0,15.78113055229187,EILSFLFFHFL,-83.16000366210938,-0.9,1.781818181818182,34.68181818181819,EILSFMFFTFL,-83.16000366210938
471379,BO_transformed_overlap,3RAJ_A,46,198.0,19.851906299591064,DFFIIIFFLLI,-91.54000091552734,-1.0,3.027272727272727,2.2363636363636363,FFFIILFFLLI,-123.0199966430664
471577,BO_transformed_overlap,1ZTX_E,43,198.0,13.424195528030396,ILFLIFFLYFL,-117.0999984741211,0.0,3.1,26.6,ILFLIFFLLLL,-119.2300033569336
471775,BO_transformed_overlap,4PP1_A,43,198.0,18.14072036743164,LLLFYLFHCMM,-82.72000122070312,0.1,2.0545454545454542,65.74636363636363,LLLFLLFHCMM,-99.08000183105467
471973,BO_transformed_overlap,5EPM_C,42,198.0,17.17410135269165,IVFMSFFWFLL,-83.1500015258789,0.0,2.5181818181818185,41.31818181818181,IFFMKFFCFLL,-83.1500015258789
472171,BO_transformed_overlap,S3F3_A,49,198.0,21.391895294189453,LTLQFHLFILY,-108.25,0.1,1.5090909090909088,49.38181818181819,LELNFHLFILY,-108.25
472369,BO_transformed_overlap,1H0D_C,51,198.0,13.414097309112549,FMLAILFILLM,-85.61000061035156,0.0,3.2181818181818183,44.10909090909091,FRLEILFILLM,-85.61000061035156
472567,BO_transformed_overlap,1QFW_AB,42,198.0,26.19591212272644,VFLLLLLFLCF,-116.37000274658205,0.0,3.4454545454545453,9.09090909090909,LFLLLLLFLCF,-117.25
472765,BO_transformed_overlap,S2B2_A,51,198.0,19.90791702270508,LLTGVFLIILL,-103.91999816894533,0.0,3.0818181818181816,18.881818181818183,LLLGVFLIILL,-115.66999816894533
472963,BO_transformed_overlap,3KJ4_A,42,198.0,29.90241503715515,FFMGCFFFLFF,-123.9800033569336,0.0,2.490909090909091,9.09090909090909,FFMQNFFFLFF,-123.9800033569336
473161,BO_transformed_overlap,S2G2_A,44,198.0,16.372201204299927,ALPLTYFKLLL,-98.0500030517578,1.0,1.4636363636363634,5.21818181818182,ALPLTMFKLLL,-98.5500030517578
473359,BO_transformed_overlap,2YPV_A,51,198.0,21.87932276725769,LLFAFVLLTLA,-93.52999877929688,0.0,2.8818181818181823,9.09090909090909,LLFAFCLLTLA,-114.44000244140624
473557,BO_transformed_overlap,2W9E_A,42,198.0,20.063522815704346,LLIYWFLSMFW,-70.93000030517578,0.0,1.7727272727272727,-0.3363636363636356,LLIYWFLFMFW,-112.94000244140624
473755,BO_transformed_overlap,S3E3_A,42,198.0,21.18449115753174,FFIIALLIFIF,-114.31999969482422,0.0,3.5090909090909084,9.09090909090909,FFIIALLLLIL,-115.04000091552734
473953,BO_transformed_overlap,1FNS_A,46,198.0,21.912367820739743,FLHFDLFLGLL,-122.38999938964844,-0.9,1.8454545454545448,10.881818181818184,FWHFDLFLGLL,-128.47000122070312
474151,BO_transformed_overlap,S4D4_A,45,198.0,20.604608058929443,MITNLWFFWIF,-99.56999969482422,0.0,1.5545454545454545,16.954545454545453,MILSLWFFWIL,-122.76000213623048
474349,BO_transformed_overlap,3R08_E,43,198.0,12.989260196685793,LFFMFRLAFFL,-102.91999816894533,1.0,2.2363636363636363,9.09090909090909,LFFMFILAFFL,-105.9800033569336
474547,BO_transformed_overlap,S5H5_A,46,198.0,15.537197828292848,FCEILFFFLTL,-78.66000366210938,-1.0,2.309090909090909,44.10909090909091,FCFILFFFLTL,-97.73999786376952
474745,BO_transformed_overlap,2FD6_AU,42,198.0,37.13103914260864,FFLILFHFLLF,-138.1199951171875,0.1,2.772727272727273,17.172727272727272,FFLILFLFLLF,-144.69000244140625
474943,BO_transformed_overlap,5DHV_M,44,198.0,13.171212673187256,FLLLLFLFILL,-78.25,0.0,3.590909090909091,26.6,FLLLLFFFLLL,-78.8499984741211
475141,BO_transformed_overlap,S4B4_A,50,198.0,20.13241696357727,MMCIFWQCQDF,-94.5199966430664,-1.0,0.6818181818181819,3.418181818181819,MMCIFWWFQDF,-111.43000030517578
475339,BO_transformed_overlap,3KJ4_A,44,198.0,28.159857749938965,FILHMEFLFLV,-115.36000061035156,-0.9,2.1545454545454543,26.6,FILHMEFRFLV,-117.77999877929688
475537,BO_transformed_overlap,S2G2_A,48,198.0,19.710020780563354,LFFFIFLLLLF,-105.98999786376952,0.0,3.409090909090909,9.09090909090909,LFFFIFLLLLF,-105.98999786376952
475735,BO_transformed_overlap,S5B5_A,49,198.0,17.94187879562378,QCLFRFLFLCI,-108.18000030517578,1.0,1.9363636363636365,19.745454545454542,LCLFEFLFLCI,-114.29000091552734
475933,BO_transformed_overlap,S4F4_A,42,198.0,20.460004806518555,FFLSLCLFIFL,-120.75,0.0,2.963636363636364,26.6,FFLSLCLFIFL,-120.75
476131,BO_transformed_overlap,4K3J_A,44,198.0,23.151225566864014,FLNFLVLLLLW,-113.16000366210938,0.0,2.563636363636364,16.954545454545453,FLLFLVLLLLW,-123.12999725341795
476329,BO_transformed_overlap,4OKV_E,42,198.0,18.06584572792053,FFFFLLEMLIL,-78.58999633789062,-1.0,2.663636363636364,26.6,FFFFLLFLLLL,-82.70999908447266
476527,BO_transformed_overlap,S2H2_A,48,198.0,19.94120216369629,IIFKIVLAGLI,-93.26000213623048,1.0,2.7363636363636368,-20.009090909090908,IIFKIALFNLI,-97.22000122070312
476725,BO_transformed_overlap,S3G3_A,43,198.0,15.306089639663696,IMLGLGLLIFT,-103.4800033569336,0.0,2.4909090909090907,9.09090909090909,IMLPLCLLIFT,-103.4800033569336
476923,BO_transformed_overlap,5DMI_A,43,198.0,15.36238145828247,LLSMFELVYLL,-109.08999633789062,-1.0,2.027272727272728,2.2363636363636363,LLDMFELVLLL,-110.76000213623048
477121,BO_transformed_overlap,5CZV_A,44,198.0,26.267922163009644,ILGLFLFLQVL,-112.18000030517578,0.0,2.672727272727273,49.38181818181818,ILDLFLFLQVL,-118.87999725341795
477319,BO_transformed_overlap,2YPV_A,47,198.0,22.25228524208069,LLLIDRLIFLF,-102.11000061035156,0.0,2.327272727272728,2.2363636363636363,LLLILLLIFLF,-104.88999938964844
477517,BO_transformed_overlap,1PKQ_J,45,198.0,20.4102783203125,FWLCILIGWLL,-114.41000366210938,0.0,2.4818181818181824,60.25454545454545,LWLCILIDLLL,-117.8499984741211


==> results_summary.txt <==
Designing antibodies that bind with an antigen of interest is a significant problem of interest. Ideally, to develop antibodies, we need a computationally efficient mechanism of searching for a sequence that has feasible biophysical properties and binds with an antigen of interest. Much recently, a tool named Absolut proposed a simulation environment to evaluate the antigen-antibody binding affinity that considers the various level of biological complexity as observed in the real world. In this work, we present AntBO -- a combinatorial Bayesian optimisation framework that utilises Absolut! as an oracle for searching antibodies that bind with an antigen of interest and have desired biophysical properties. Our results demonstrate that AntBO is sample efficient; it only makes a small number of calls to the oracle function to suggest antibodies of interest without any form of prior knowledge of binding affinity. We demonstrate the effectiveness of our method on a large set of 159 antigens. Critical to our approach, we utilise biophysical properties of antibodies to construct a trust region of valid antibodies in the sequence space that allows us to restrict the search to safe and practically viable sequences. Our findings suggest that AntBO is a vital step for bringing antibody design close to real-world experimentation. We believe our results will attract the attention of the readers of the Cell reports.
